Fast Symbolic Algorithms for Omega-Regular Games under Strong Transition Fairness

We consider fixpoint algorithms for two-player games on graphs with $\omega$-regular winning conditions, where the environment is constrained by a strong transition fairness assumption. Strong transition fairness is a widely occurring special case of strong fairness, which requires that any execution is strongly fair with respect to a specified set of live edges: whenever the source vertex of a live edge is visited infinitely often along a play, the edge itself is traversed infinitely often along the play as well. We show that, surprisingly, strong transition fairness retains the algorithmic characteristics of the fixpoint algorithms for $\omega$-regular games -- the new algorithms have the same alternation depth as the classical algorithms but invoke a new type of predecessor operator. For Rabin games with $k$ pairs, the complexity of the new algorithm is $O(n^{k+2}k!)$ symbolic steps, which is independent of the number of live edges in the strong transition fairness assumption. Further, we show that GR(1) specifications with strong transition fairness assumptions can be solved with a 3-nested fixpoint algorithm, same as the usual algorithm. In contrast, strong fairness necessarily requires increasing the alternation depth depending on the number of fairness assumptions. We get symbolic algorithms for (generalized) Rabin, parity and GR(1) objectives under strong transition fairness assumptions as well as a direct symbolic algorithm for qualitative winning in stochastic $\omega$-regular games that runs in $O(n^{k+2}k!)$ symbolic steps, improving the state of the art. Finally, we have implemented a BDD-based synthesis engine based on our algorithm. We show on a set of synthetic and real benchmarks that our algorithm is scalable, parallelizable, and outperforms previous algorithms by orders of magnitude.

==> DATA/accl_vs_naccl.txt <==
Ex	nof_rp	seed	thrd	M	nacc_+_par	acc_+_par
1	1	1	48	5	0.0123049	0.00862023
1	2	2	48	5	0.0835124	0.0356584
1	3	3	48	5	0.800419	0.2267
1	4	4	48	5	21.6367	4.24007
2	1	1	48	5	0.221258	0.221738
2	2	2	48	5	1.41714	1.41987
2	3	3	48	5	5.41169	5.85019
2	4	4	48	5	522.418	252.465
3	1	1	48	5	0.0161018	0.0139715
3	2	2	48	5	1.6529	0.350273
3	3	3	48	5	13.4957	2.61823
3	4	4	48	5	229.343	
4	1	1	48	5	0.174117	0.104403
4	2	2	48	5	6.53936	3.35744
4	3	3	48	5	65.6617	34.9729
4	4	4				1373.81
5	1	1	48	5	0.146836	0.112063
5	2	2	48	5	12.0643	3.18581
5	3	3	48	5	355.546	178.901
5	4	4	48	5	829.89	416.361
6	1	1	48	5	0.263293	0.144511
6	2	2	48	5	29.5268	8.17979
6	3	3	48	5	1143.11	297.3
7	1	1	48	5	1.00873	0.317539
7	2	2	48	5	6.36993	1.99342
7	3	3	48	5	85.2263	23.4938
8	1	1	48	5	1.23436	0.507815
8	2	2	48	5	17.557	3.86332
8	3	3	48	5	205.717	41.6423
9	1	1	48	5	0.546772	0.276241
9	2	2	48	5	32.7781	16.089
9	3	3				879.679
10	1	1	48	5	10.9214	5.83367
10	2	2	48	5	401.799	229.438
10	3	3				
10	1	1	48	5	11.0891	5.54123
10	2	1	48	5	423.601	216.094
10	1	2	48	5	2.21181	1.22367
10	2	2	48	5	444.154	203.539
11	1	1	48	5	0.891614	0.427373
11	2	1	48	5	32.1801	11.3312
11	1	2	48	5	1.55467	0.550752
11	2	2	48	5	66.0441	14.9153
12	1	1	48	5	4.5517	2.31558
12	2	1	48	5	210.77	57.1994
12	1	2	48	5	6.94918	3.06678
12	2	2	48	5	214.271	52.1223
13	1	1	48	5	9.28906	3.9689
13	2	1	48	5	334.151	73.0194
13	1	2	48	5	12.4912	4.84568
13	2	2	48	5	82.3508	23.6006
14	1	1	48	5	20.0553	9.546
14	2	1	48	5	175.03	51.2024
14	1	2	48	5	13.1102	5.72053
14	2	2	48	5	190.987	49.7661
15	1	1	48	5	20.1872	6.31136
15	2	1	48	5	608.396	90.4563
15	1	2	48	5	20.062	5.35137
15	2	2	48	5	1268.88	352.889
16	1	1	48	5	64.9022	32.5687
16	2	1	48	5	1931.15	476.819
16	1	2	48	5	40.0357	20.7222
16	2	2	48	5	955.232	207.43
17	1	1	48	5	28.9737	12.3979
17	2	1	48	5	1330.76	288.902
17	1	2	48	5	83.4353	31.7898
17	2	2	48	5	1159.61	232.993
18	1	1	48	5	5.70969	2.93798
18	2	1	48	5	260.138	131.21
18	1	2	48	5	6.15936	3.40019
18	2	2	48	5	259.691	130.206
19	1	1	48	5	44.4861	14.5337
19	2	1	48	5	929.83	247.398
19	1	2	48	5	24.0939	11.2151
19	2	2	48	5	972.545	254.98
20	1	1				6.25915
20	2	1	48	5	676.008	167.787
20	1	2	48	5	17.346	8.12591
20	2	2	48	5	797.699	256.482
21	1	1	48	5	213.982	131.634
21	2	1	48	5	5111.35	1387.82
21	1	2	48	5	139.066	52.4177
21	2	2	48	5	5233.12	1847.51
22	1	1	48	5	802.333	399.856
22	2	1				5115
22	1	2	48	5	444.338	126.471
22	2	2				6873.78
23	1	1	48	5	731.118	446.764
23	2	1				
23	1	2				964.786
23	2	2				
24	1	1				277.188
24	2	1				
24	1	2	48	5	402.402	218.148
24	2	2				6476.71
25	1	1	48	5	75.0189	37.537
25	2	1				4298.69
25	1	2	48	5	79.4485	40.6044
25	2	2				1941.32

==> DATA/par_vs_npar.txt <==
Ex	nof_rp	seed	thrd	M	acc_+_par	acc_+_npar
1	1	1	48	5	0.00862023	0.0073004
1	2	2	48	5	0.0356584	0.056206
1	3	3	48	5	0.2267	0.325864
1	4	4	48	5	4.24007	4.20904
2	1	1	48	5	0.221738	0.705778
2	2	2	48	5	1.41987	6.14097
2	3	3	48	5	5.85019	28.5088
2	4	4	48	5	252.465	4198.67
3	1	1	48	5	0.0139715	0.0333318
3	2	2	48	5	0.350273	1.31468
3	3	3	48	5	2.61823	11.0086
3	4	4	48	5		
4	1	1	48	5	0.104403	0.572069
4	2	2	48	5	3.35744	32.2763
4	3	3	48	5	34.9729	489.24
4	4	4			1373.81	
5	1	1	48	5	0.112063	0.407126
5	2	2	48	5	3.18581	23.776
5	3	3	48	5	178.901	2695.26
5	4	4	48	5	416.361	
6	1	1	48	5	0.144511	1.23986
6	2	2	48	5	8.17979	
7	1	1	48	5	0.317539	2.45784
7	2	2	48	5	1.99342	15.5231
7	3	3	48	5	23.4938	285.246
8	1	1	48	5	0.507815	
8	2	2	48	5	3.86332	54.715
8	3	3	48	5	41.6423	
9	1	1	48	5	0.276241	6.11264
9	2	2	48	5	16.089	394.607
9	3	3			879.679	
10	1	1	48	5	5.83367	112.402
10	2	2	48	5	229.438	6283.28
10	3	3				
10	1	1	48	5	5.54123	112.432
10	2	1	48	5	216.094	6560.06
10	1	2	48	5	1.22367	22.4349
10	2	2	48	5	203.539	6279.39
11	1	1	48	5	0.427373	8.89446
11	2	1	48	5	11.3312	230.992
11	1	2	48	5	0.550752	12.7254
11	2	2	48	5	14.9153	303.449
12	1	1	48	5	2.31558	76.29
12	2	1	48	5	57.1994	1614.69
12	1	2	48	5	3.06678	99.0474
12	2	2	48	5	52.1223	1486.12
13	1	1	48	5	3.9689	133.903
13	2	1	48	5	73.0194	1957.93
13	1	2	48	5	4.84568	162.697
13	2	2	48	5	23.6006	652.482
14	1	1	48	5	9.546	300.775
14	2	1	48	5	51.2024	
14	1	2	48	5	5.72053	190.395
14	2	2	48	5	49.7661	1398.2
15	1	1	48	5	6.31136	209.562
15	2	1	48	5	90.4563	2783.04
15	1	2	48	5	5.35137	176.553
15	2	2	48	5	352.889	
16	1	1	48	5	32.5687	1108.55
16	2	1	48	5	476.819	
16	1	2	48	5	20.7222	709.115
16	2	2	48	5	207.43	6367.46
17	1	1	48	5	12.3979	419.606
17	2	1	48	5	288.902	
17	1	2	48	5	31.7898	1112.59
17	2	2	48	5	232.993	
18	1	1	48	5	2.93798	107.176
18	2	1	48	5	131.21	3944.15
18	1	2	48	5	3.40019	114.265
18	2	2	48	5	130.206	3901.6
19	1	1	48	5	14.5337	513.778
19	2	1	48	5	247.398	
19	1	2	48	5	11.2151	378.233
19	2	2	48	5	254.98	
20	1	1			6.25915	216.218
20	2	1	48	5	167.787	
20	1	2	48	5	8.12591	284.178
20	2	2	48	5	256.482	
21	1	1	48	5	131.634	4733.05
21	2	1	48	5	1387.82	
21	1	2	48	5	52.4177	1837.34
21	2	2	48	5	1847.51	
22	1	1	48	5	399.856	
22	2	1			5115	
22	1	2	48	5	126.471	4528.87
22	2	2			6873.78	
23	1	1	48	5	446.764	
23	2	1				
23	1	2			964.786	
23	2	2				
24	1	1			277.188	
24	2	1				
24	1	2	48	5	218.148	
24	2	2			6476.71	
25	1	1	48	5	37.537	
25	2	1			4298.69	
25	1	2	48	5	40.6044	
25	2	2			1941.32	


==> DATA/vary_mem_init_rp_1.txt <==
M	c1	c2	c3	c4	c5	c6	c7	c8	c9	c10
0	0	0	0	0	0	0	0	0	0	0
2	0.000025415	0.000018427	0.000016586	0.000017194	0.000017706	0.000019663	0.000028452	0.000021915	0.000026783	0.000024215
3	0.000024761	0.000046446	0.000070791	0.000045227	0.000044312	0.000059155	0.000040936	0.000061056	0.000057988	0.00006087
4	0.000053712	0.000036679	0.000036377	0.00005638	0.000040964	0.000041368	0.000056684	0.000057719	0.000059111	0.000049817
5	0.000076473	0.000058921	0.00006126	0.000054066	0.000060148	0.000083562	0.000082243	0.000083998	0.000082611	0.000093732
6	0.000080988	0.000085847	0.000078131	0.000077548	0.000077116	0.000108982	0.000108088	0.000110436	0.000104752	0.000090626
7	0.000144698	0.000115616	0.000118027	0.000125613	0.000112399	0.000148875		0.000134465	0.000135192	0.000133117
8	0.000155889	0.000212555	0.000226947	0.000207002	0.000210358	0.000253868	0.000187758	0.000248769	0.000260354	0.000234705
9	0.000219736	0.000285009	0.000302668	0.000269733	0.000274731	0.000315175	0.000272474	0.000312045	0.000319632	0.000322882
10	0.000336845	0.000329862	0.000334466	0.000315436	0.000319246	0.000354263	0.000341387	0.000370959	0.000358678	0.0003468
11	0.000482486	0.000482009	0.000452244	0.000457591	0.000466025	0.000486474	0.000476618	0.000461836	0.000518436	0.000515208
12	0.000926683	0.000849006	0.000870537	0.000848958	0.000882781	0.000863971	0.000882343	0.000909617	0.00103498	0.00094013
13	0.00100935	0.00103737	0.00266548	0.00104364	0.000991918	0.00105624	0.00103124	0.0015335	0.00113501	0.00109512
14	0.00174048	0.00126576	0.0011926	0.00120142	0.00127647	0.00125649	0.00134827	0.00135094	0.00140178	0.00135105
15	0.00194339	0.00191362	0.00189036	0.00199129	0.00187331	0.00200077	0.00191178	0.00205457	0.00201391	0.0020102

==> DATA/vary_mem_init_rp_2.txt <==
M	c1	c2	c3	c4	c5	c6	c7	c8	c9	c10
0	0	0	0	0	0	0	0	0	0	0
2	0.000070053	0.000067705	0.000072954	0.000070226	0.00006853	0.000086886	0.00007731	0.000078712	0.00008975	0.000088057
3	0.000149485	0.000135719	0.000144789	0.00015888	0.000138559	0.00018578	0.000143537	0.000179385	0.000171144	0.000175321
4	0.000237909	0.00024555	0.000244243	0.000246732	0.000240948	0.000279835	0.000286031	0.000286901	0.00028491	0.000264839
5	0.000595131	0.000545067	0.00054576	0.000544578	0.000560946	0.000925125	0.000614147	0.000926146	0.000655054	0.000598357
6	0.00161984	0.0013099	0.00142735	0.00186585	0.00134318	0.0019556	0.00216129	0.00191514	0.00211336	0.00198496
7	0.00288592	0.00294173	0.00306928	0.00264805	0.00323606	0.00404143	0.00292547	0.00303552	0.00310246	0.00302104
8	0.00520942	0.00520088	0.00525799	0.00508999	0.00529418	0.00535247	0.00537862	0.005244	0.00531865	0.00503987
9	0.00860571	0.00911008	0.00936658	0.010389	0.00923499	0.00922738	0.00915514	0.00936211	0.00901956	0.00934295
10	0.0118133	0.012279	0.0122634	0.0115248	0.0113715	0.0120801	0.0121107	0.0122992	0.0125651	0.0314942
11	0.0343499	0.0353838	0.0353285	0.035435	0.0360135	0.0189059	0.0351974	0.0321831	0.0192194	0.0362634
12	0.0614116	0.0414443	0.0401273	0.0420357	0.0407001	0.0252787	0.032156	0.039181	0.0367939	0.028636
13	0.0720751	0.0698225	0.0707982	0.0705085	0.0698034	0.0719925	0.0505969	0.0706639	0.0472383	0.0738424
14	0.138896	0.0790245	0.0795079	0.0928255	0.0627882	0.0945733	0.0776332	0.0710883	0.0960266	0.0911319
15	0.144505	0.119901	0.135306	0.129893	0.134553	0.114474	0.131396	0.131871	0.127487	0.0722055

==> DATA/vary_mem_init_rp_3.txt <==
M	c1	c2	c3	c4	c5	c6	c7	c8	c9	c10
0	0	0	0	0	0	0	0	0
2	0.000209614	0.000198839	0.000211011	0.000208078	0.000200446	0.000243359	0.00024546	0.000234076		
3	0.00124882	0.00123936	0.00119073	0.00120614	0.00128318	0.00125903	0.00124562	0.00126189		
4	0.00506515	0.00489458	0.00514187	0.00503345	0.00499137	0.00489112	0.00506902	0.00504377	0.00512109	
5	0.0330979	0.0285537	0.0136296	0.0332858	0.0291472		0.029517	0.0328099	0.0131094	
6	0.069333	0.0534593	0.0374562	0.0697458	0.0661609	0.0386636	0.0693537	0.0651233	0.0383865	
7	0.0807326	0.139908	0.0800927	0.148987	0.15444	0.139639	0.0934718	0.145423	0.079269	
8	0.272716	0.249546	0.151501	0.279975	0.287108		0.169109	0.265374	0.153565	
9	0.36032	0.4174	0.385413	0.385917	0.425335	0.378247		0.494699	0.497429	
10	0.484148	0.73073	0.448386	0.771556	0.65244		0.631567	0.603459	0.481887	
11	1.06929	0.968707	1.06373	0.886395	0.85017		0.927979	0.827728		
12	1.44426	1.41597	1.45898	1.79175	1.66839	1.44085	1.46158	1.69027	1.99883	
13	2.02773	1.99218	2.09387	2.29248	2.20133		2.08243	2.16615		
14	4.19175	3.45159	3.59038	3.7484	3.91138	3.94514	3.7149	3.57538	3.76998	
15	4.62178	5.41694	5.30449	4.90416	4.82906		4.65488	5.01034		

==> DATA/vary_mem_rp_1.txt <==
M	c1	c2	c3	c4	c5	c6	c7	c8	c9	c10
0	0.0123049	0.221258	0.0161018	0.174117	0.146836	0.263293	1.00873	1.23436	0.546772	10.9214
2	0.0497946	0.216288	0.0147443	0.093513	0.111833	0.137202	0.833172	1.059	0.334076	5.53293
3	0.0722807	0.223586	0.0318747	0.0984083	0.06432	0.150807	0.791226	0.830252	0.277635	5.95305
4	0.0477396	0.214215	0.0147716	0.127692	0.0651691	0.137541	0.369143	0.534667	0.288283	5.01943
5	0.0320756	0.232443	0.0157741	0.103682	0.0663727	0.134002	0.277229	0.49805	0.281569	4.91831
6	0.0352899	0.229012	0.0140409	0.107432	0.0694773	0.14245	0.284079	0.474806	0.268727	5.70996
7	0.0558697	0.203298	0.014318	0.0953578	0.0690891	0.135913		0.484228	0.295433	5.57143
8	0.0408656	0.223054	0.0143604	0.10269	0.0617353	0.140894	0.290651	0.478458	0.278411	5.68908
9	0.00816319	0.213663	0.0134757	0.0998341	0.0664751	0.140108	0.308681	0.52117	0.278076	4.99632
10	0.0397991	0.207718	0.0157185	0.0965335	0.0658216	0.13541	0.296985	0.496084	0.276331	5.12201
11	0.0241811	0.235093	0.0150886	0.107797	0.0653078	0.133588	0.29754	0.499706	0.275682	5.0387
12	0.024444	0.212218	0.014122	0.0916963	0.0715312	0.135836	0.289792	0.510011	0.43211	5.28977
13	0.00862592	0.220007	0.0180092	0.0908762	0.0675832	0.142788	0.288284	0.478164	0.268212	5.55448
14	0.00935692	0.236539	0.0153245	0.113458	0.0741496	0.139939	0.2943	0.512321	0.281012	5.95463
15	0.0332886	0.233084	0.0162872	0.105418	0.0720793	0.142005	0.288975	0.497567	0.291297	5.08926

==> DATA/vary_mem_rp_1_normalized.txt <==
M	c1	c2	c3	c4	c5	c6	c7	c8	c9	c10
1	1	1	1	1	1	1	1	1	1	1
2	4.046729352	0.977537535	0.915692655	0.537069901	0.761618404	0.521100067	0.825961357	0.857934476	0.610996905	0.506613621
3	5.87413957	1.010521653	1.979573712	0.565184904	0.438039718	0.572772539	0.784378377	0.672617389	0.507771064	0.545081217
4	3.879722712	0.968168383	0.917388118	0.733368942	0.44382236	0.522387606	0.365948272	0.433153213	0.52724536	0.459595839
5	2.606733903	1.050551844	0.979648238	0.595473159	0.45201926	0.508946307	0.274829736	0.403488447	0.514966019	0.450336953
6	2.867955042	1.035045061	0.872008098	0.617010401	0.473162576	0.541032234	0.281620453	0.384657636	0.491479081	0.522823081
7	4.540443238	0.918827794	0.889217355	0.547665076	0.47051881	0.516204381	0	0.392290742	0.540322109	0.51013881
8	3.321083471	1.008117221	0.891850601	0.58977584	0.420437086	0.535122468	0.288135576	0.387616255	0.509190302	0.520911238
9	0.663409699	0.965673558	0.836906433	0.573373651	0.452716636	0.532137201	0.306009537	0.422218802	0.508577616	0.45747981
10	3.234410682	0.938804473	0.976195208	0.554417432	0.448266093	0.514293961	0.294414759	0.401895719	0.505386157	0.468988408
11	1.965160221	1.062528813	0.937075358	0.619106693	0.444766951	0.507373914	0.294964956	0.404830033	0.504199191	0.461360265
12	1.986525693	0.95914272	0.877044802	0.526636112	0.48715029	0.515911931	0.287284011	0.413178489	0.790292846	0.484349076
13	0.701015043	0.994345967	1.118458806	0.521926061	0.460263151	0.542315975	0.285789061	0.387378074	0.490537189	0.508586811
14	0.760422271	1.069064169	0.951725894	0.651619313	0.504982429	0.53149533	0.291752996	0.415049904	0.513947313	0.545225887
15	2.705312518	1.053448915	1.011514241	0.605443466	0.490883026	0.539342102	0.286474081	0.403097152	0.532757713	0.465989708

==> DATA/vary_mem_rp_2.txt <==
M	c1	c2	c3	c4	c5	c6	c7	c8	c9	c10
0	0.0835124	1.41714	1.6529	6.53936	12.0643	29.5268	6.36993	17.557	32.7781	401.799
2	0.229789	1.41151	1.41116	3.26246	8.64815	26.4996	5.268	15.3137	16.1019	231.934
3	0.103005	1.46265	1.13793	3.20221	4.12569	14.4691	2.67739	9.64079	16.1234	199.431
4	0.094113	1.41887	0.712859	3.33834	3.78139	8.37277	1.99673	4.6348	16.7997	219.008
5	0.12927	1.40693	0.359925	3.29238	3.28073	8.28574	1.96975	3.73914	16.3575	215.346
6	0.106315	1.46472	0.351921	3.20408	3.13369	8.01484	1.92951	3.80988	16.5792	229.205
7	0.104626	1.36784	0.354715	3.37991	2.96268	7.74395	1.92545	3.70192	16.201	201.619
8	0.145003	1.42513	0.34827	3.40005	2.87479	7.71057	2.03399	3.65302	16.7629	202.308
9	0.121789	1.45952	0.382015	3.43392	2.8173	8.14052	1.95404	3.91083	16.2944	202.902
10	0.157582	1.36373	0.3617	3.56674	2.89333	8.01701	1.96789	3.70313	16.6783	231.659
11	0.162297	1.56779	0.381876	3.3067	2.76751	7.70987	2.0532	3.91151	16.1461	222.708
12	0.180834	1.69024	0.439275	3.41379	2.80972	8.06528	2.26935	3.90631	17.0084	230.863
13	0.214695	1.46158	0.430146	3.57562	3.17345	7.84293	1.98025	3.74671	16.4852	202.82
14	0.316508	1.49881	0.447624	3.59055	2.94463	8.01497	2.10493	4.02186	16.6202	213.887
15	0.206054	1.6569	0.506754	3.57953	2.9177	8.36052	2.1615	3.8333	16.9197	200.066

==> DATA/vary_mem_rp_2_normalized.txt <==
M	c1	c2	c3	c4	c5	c6	c7	c8	c9	c10
1	1	1	1	1	1	1	1	1	1	1
2	2.751555458	0.99602721	0.853747958	0.498895916	0.716838109	0.897476191	0.827010658	0.872227602	0.491239578	0.577238868
3	1.233409649	1.032113976	0.688444552	0.489682477	0.341975084	0.490032784	0.420317021	0.549113744	0.491895503	0.496345188
4	1.126934443	1.001220769	0.431277754	0.510499498	0.313436337	0.2835651	0.313461843	0.263985875	0.512528182	0.545068554
5	1.547913843	0.992795348	0.217753645	0.503471288	0.271937037	0.280617608	0.309226318	0.212971464	0.499037467	0.535954544
6	1.273044482	1.033574664	0.212911247	0.489968437	0.259749012	0.271442893	0.302909137	0.217000627	0.505801129	0.570446915
7	1.252819941	0.965211623	0.214601609	0.51685639	0.245574132	0.262268515	0.302271768	0.210851512	0.494262938	0.501790696
8	1.736305028	1.005638116	0.210702402	0.519936202	0.238289001	0.261138017	0.319311201	0.208066298	0.511405481	0.503505484
9	1.458334331	1.029905302	0.231118035	0.525115608	0.233523702	0.275699365	0.306760043	0.22275047	0.497112401	0.504983835
10	1.886929366	0.962311416	0.218827515	0.545426464	0.239825767	0.271516385	0.308934321	0.210920431	0.50882449	0.576554446
11	1.943388048	1.106305658	0.23103394	0.505661104	0.22939665	0.26111431	0.322326933	0.222789201	0.492588039	0.554277139
12	2.165355085	1.192712082	0.265760179	0.522037325	0.232895402	0.273151171	0.356259802	0.222493023	0.518895238	0.574573356
13	2.570815831	1.031358934	0.260237159	0.546784395	0.263044686	0.265620724	0.310874688	0.213402631	0.502933361	0.504779753
14	3.789952151	1.057630157	0.270811301	0.549067493	0.244077982	0.271447295	0.330447901	0.229074443	0.507051965	0.532323376
15	2.467346167	1.169185825	0.30658479	0.547382313	0.241845776	0.283150223	0.33932869	0.218334567	0.516189163	0.49792558

==> DATA/vary_mem_rp_3.txt <==
M	c1	c2	c3	c4	c5	c6	c7	c8	c9	c10
0	0.800419	5.41169	13.4957	65.6617	355.546	1143.11	85.2263	205.717		
2	0.601517	5.32824	10.0098	34.6594	307.051	916.167	65.6894	173.625		
3	0.265883	5.69439	6.31833	34.0927	153.549	665.809	36.1223	110.001		
4	0.207876	5.18963	2.65971	34.8307	150.719	375.673	25.3568	46.7039	876.223	
5	0.227245	5.77688	2.66586	34.7875	157.666		22.1347	44.0952	891.542	
6	0.253939	5.61377	2.62898	34.6877	118.542	399.724	23.6255	44.8005	849.709	
7	0.269667	5.75239	2.80649	34.6827	148.502	393.362	23.8481	44.3503	832.591	
8	0.460476	5.9438	2.79944	35.3304	127.051		23.887	43.236	886.166	
9	0.551383	6.47573	2.99683	35.5221	132.258	375.719		43.0807	852.121	
10	0.707221	6.60634	3.06908	35.5646	104.362		23.5475	44.5833	859.365	
11	1.25418	6.47963	3.72923	35.2417	155.329		23.8095	45.021		
12	1.63427	7.53388	4.0576	36.9385	129.674	402.498	25.4061	45.42	851.433	
13	2.20133	8.12377	4.64481	38.6812	140.136		26.67	47.4713		
14	4.37225	10.1876	6.20473	40.4783	125.484	407.535	28.0061	48.9403	886.751	
15	4.809	11.9893	8.01515	41.4313	133.829		29.4149	50.1083		

==> DATA/vary_mem_rp_3_normalized.txt <==
M	c1	c2	c3	c4	c5	c6	c7	c8
1	1	1	1	1	1	1	1	1
2	0.75150265	0.984579678	0.741702913	0.527848045	0.863604147	0.8014688	0.770764424	0.843999281
3	0.332179771	1.052238765	0.468173566	0.519217443	0.431868169	0.582454007	0.423839824	0.534720028
4	0.259708977	0.958966607	0.197078329	0.530456872	0.42390858	0.328641163	0.297523182	0.227029852
5	0.283907553	1.067481692	0.197534029	0.529798954	0.443447543	0	0.259716778	0.214348838
6	0.317257586	1.037341385	0.194801307	0.528279042	0.333408335	0.349681133	0.277209031	0.217777335
7	0.336907295	1.062956304	0.207954385	0.528202895	0.4176731	0.344115614	0.2798209	0.215588892
8	0.57529369	1.098326031	0.207431997	0.538067092	0.357340541	0	0.280277332	0.210172227
9	0.688867955	1.196618801	0.222058137	0.540986603	0.371985622	0.328681404	0	0.209417306
10	0.883563484	1.220753591	0.227411694	0.54163386	0.293526014	0	0.27629382	0.216721515
11	1.566904334	1.197339463	0.276327275	0.536716229	0.436874554	0	0.279367989	0.218849196
12	2.041768124	1.392149218	0.300658728	0.562557777	0.364717927	0.352107846	0.298101642	0.220788753
13	2.750222071	1.501152135	0.344169624	0.589098363	0.394143093	0	0.312931572	0.230760219
14	5.462451541	1.882517291	0.45975607	0.616467438	0.352933235	0.356514246	0.328608657	0.237901097
15	6.008103256	2.215444713	0.593903984	0.630981226	0.376404178	0	0.345138766	0.2435788

==> DATA/vary_nof_threads.txt <==
nthreads	c11	c12	c21	c22	c31	c32	c41	c42	c51	c52	c61	c62	c71	c72	c81	c82	c91	c92	c101	c102
1	0.00723683	0.0568998	0.708479	8.1641	0.0520278	1.28085	0.679097	31.6069	0.394084	34.3796	1.93427	nan	2.12062	15.8118	nan	59.7361	5.2574	395.328	129.054	6218.11
2	0.00921067	0.0857381	0.887163	7.4657	0.0416932	0.838564	0.438376	18.9907	0.236558	13.0601	0.708579	68.8889	1.22245	11.106	nan	36.1767	4.06584	230.439	64.0061	3436.1
3	0.00915026	0.064071	0.728816	6.26465	0.0383537	1.07377	0.422952	19.2662	0.383879	13.3327	0.790404	48.3188	1.42431	16.3238	4.22442	27.5505	2.49762	160.123	43.6716	2337.3
4	0.00748398	0.0541064	0.553119	4.34095	0.0286979	1.04886	0.409408	17.5206	0.287322	14.4155	0.792592	44.403	1.41817	11.4	2.9606	25.0539	1.82345	nan	35.9579	1742.5
5	0.00779399	0.0498665	0.485457	4.13044	0.0282084	0.882711	0.390164	14.2688	0.21916	10.506	0.583342	39.6297	1.31589	9.11569	2.52854	21.641	1.86639	116.169	30.2772	1418.53
6	0.00812328	0.0496561	0.455394	4.04308	0.0240004	0.826666	0.313075	12.847	0.22705	10.4631	0.622979	37.0884	1.05534	8.73748	2.297	20.1527	1.69418	102.711	25.9661	1196.92
7	0.00767127	0.0467279	0.412197	3.44102	0.022468	0.720409	0.283891	13.0945	0.206959	9.69584	0.508246	34.2155	0.960105	8.33503	2.03596	18.6884	1.44722	90.14	23.4683	1038.13
8	0.00749876	0.045053	0.375581	3.22048	0.0199626	0.665852	0.258697	11.3672	0.189362	9.00637	0.471288	27.7667	0.868904	7.21785	1.74827	15.6603	1.28741	80.0977	21.2227	926.568
9	0.00741563	0.0379551	0.287908	3.02633	0.0201842	0.64365	0.226063	10.5943	0.170126	8.06918	0.431667	26.8872	0.84677	6.47792	1.66239	13.6557	1.11772	70.6714	19.4322	821.576
10	0.00593948	0.0423092	0.323233	2.75498	0.0182402	0.600609	0.223126	9.68304	0.157834	7.4093	0.393161	24.8116	0.755653	5.99231	1.50532	13.2585	1.03441	64.9857	17.758	746.287
11	0.00746837	0.0413003	0.320654	2.66666	0.0188322	0.593185	0.209541	8.42326	0.146568	6.9173	0.369517	23.2063	0.707537	5.44582	1.37481	11.8334	0.949936	60.2031	15.7749	687.14
12	0.00761847	0.0412323	0.317506	2.46153	0.0230092	0.554617	0.202455	8.50257	0.138625	6.36969	0.332232	22.1277	0.644786	5.18843	1.26002	11.0644	0.863783	54.6561	15.0386	637.379
13	0.00737284	0.0407222	0.302496	2.38413	0.0173817	0.523523	0.191488	7.91357	0.130227	6.25205	0.330327	20.6857	0.617279	4.94628	1.13356	10.2856	0.811092	51.1181	14.0734	589.461
14	0.00737023	0.0410315	0.293214	2.29752	0.0166089	0.529743	0.18403	7.41908	0.124091	5.79217	0.312094	19.7826	0.578397	4.61295	1.09472	9.62063	0.753405	48.1505	13.1264	549.102
15	0.00751835	0.0399956	0.276321	2.23307	0.0170314	0.495689	0.17103	7.00245	0.116705	5.55484	0.29548	18.1415	0.545134	4.36905	1.04464	9.06083	0.702947	44.5957	12.3437	516.517
16	0.00909658	0.0398124	0.270923	2.11524	0.0161571	0.48266	0.160879	6.59336	0.112349	5.1647	0.280965	17.1132	0.524389	4.1222	0.986523	8.47727	0.666743	42.4348	11.7209	487.272
17	0.00781555	0.0394949	0.268351	2.11772	0.0160816	0.474287	0.157276	6.31715	0.113242	5.03037	0.271332	16.338	0.503556	3.91217	0.967628	nan	0.634361	39.8994	11.1105	459.657
18	0.00762202	0.0402541	0.262842	2.01263	0.0155097	0.455363	0.149691	6.21956	0.103179	4.8454	0.24881	15.7233	0.485727	3.7533	0.908416	7.7634	0.600043	37.9072	10.4177	438.623
19	0.00766277	0.040002	0.255793	1.94617	0.0157731	0.44468	0.143462	5.81542	0.0998131	4.76879	0.240831	14.8294	0.46193	3.57739	0.870533	7.43861	0.566464	35.396	10.1294	418.691
20	0.0077099	0.0400395	0.254174	1.8841	0.0162259	0.443723	0.142105	5.59336	0.0961172	4.60743	0.235074	14.268	0.467014	3.48104	0.851136	7.15516	0.539901	33.9103	9.64117	400.422
21	0.00727899	0.038953	0.24776	1.84684	0.0150728	0.427837	0.13502	5.30842	0.0966757	4.31917	0.221246	13.7248	0.425235	nan	0.791744	6.67491	0.532234	31.7823	9.11136	385.322
22	0.00746121	0.0398969	0.248599	1.83536	0.0152191	0.416742	0.130167	5.19541	0.0925461	4.23131	0.211991	13.1836	0.420939	3.1544	0.779085	6.3616	0.49494	30.6024	8.97562	365.568
23	0.00768009	0.0391574	0.24345	1.75121	0.014605	0.415262	0.133313	5.03316	0.0913346	4.13224	0.208939	12.7322	0.404809	3.04446	0.748758	6.16995	0.472196	28.9483	8.47562	353.701
24	0.00751205	0.0389857	0.246563	1.73356	0.0145871	0.414285	0.140365	4.84541	0.0887468	3.97387	nan	12.3566	0.392378	2.92097	0.729004	5.96252	0.452425	28.0378	8.32328	341.776
25	0.00759696	0.0388285	0.235289	1.71072	0.0152443	0.404749	0.130961	4.6908	0.085277	4.01154	0.201413	12.1506	0.391129	2.93712	0.712374	5.73691	0.443795	27.0346	8.0311	334.248
26	0.00767433	0.0400012	0.241016	1.7527	0.0146938	0.394137	0.124596	4.64175	0.0851206	3.85495	0.195137	11.5316	0.377366	2.81389	0.697418	nan	0.428583	26.1666	7.93234	318.546
27	0.00770581	0.0394415	0.23573	1.65079	0.0145514	0.413013	0.1182	4.5243	0.0814173	3.7258	0.186651	11.1884	0.378454	2.69838	0.666335	5.4833	0.423229	25.4835	7.63426	310.069
28	0.00810315	0.03977	0.240303	1.68427	0.014851	0.390464	0.116315	4.4516	0.0806176	3.77496	0.180629	11.1077	0.361607	2.66186	0.647036	5.41605	0.401742	24.6249	7.29378	302.031
29	0.0082365	0.0400287	0.238066	1.66671	0.0148638	0.38793	0.117918	4.38372	0.0792828	3.71675	0.172293	10.6717	0.350918	2.56399	0.644798	5.18924	0.395927	23.9362	7.14887	290.718
30	0.00815259	0.04231	0.233844	1.61225	0.0143834	0.374383	0.115336	4.22289	0.0785266	3.62998	0.182239	10.4064	0.345932	2.54114	0.632607	5.11087	0.381643	23.0082	7.25847	295.005
31	0.00776196	0.0411559	0.228158	1.68069	0.0140953	0.380833	0.115929	4.09916	0.0762178	3.5451	0.170865	10.2155	0.347105	2.48759	0.615782	4.87897	0.375173	22.8199	6.66065	284.247
32	0.00824517	0.0409362	0.229783	1.71115	0.0139529	0.381483	0.109079	4.17609	0.0827855	3.34994	0.16383	10.0024	0.335433	2.48586	0.588458	4.95532	0.372077	22.5995	6.95895	283.489
33	0.00840395	0.0405215	0.229312	1.604	0.0142856	0.379894	0.109317	4.14108	0.0731904	3.51931	0.162345	9.97833	0.340092	2.38238	0.606342	4.65171	0.363642	21.7786	6.48809	263.51
34	0.00790242	0.0397417	0.228942	nan	0.0145449	0.385197	0.107305	4.06148	0.0764645	3.27882	0.159994	9.46056	0.32782	2.42366	0.589938	4.54494	0.353672	21.1606	6.80454	254.951
35	0.00829686	0.0408129	0.221136	1.56151	0.014431	0.356501	0.11672	3.83607	0.0758985	3.2747	0.157295	9.54494	0.33677	2.35932	0.564632	4.50906	0.334524	20.4985	6.20872	249.689
36	0.00820736	0.0403597	0.223437	1.66929	0.014613	0.369113	0.111511	3.82811	0.0753494	3.29468	0.158006	9.39281	0.319395	2.21333	0.577676	4.50567	0.334975	20.0495	6.4427	265.084
37	0.00796614	0.0399728	0.227572	1.51249	0.0143838	0.372426	0.10889	3.80511	0.0760309	3.28896	0.151719	9.16076	0.349726	2.28647	0.60275	4.33212	0.339377	19.5524	6.35267	256.969
38	0.00825154	0.0401987	0.230219	1.58807	0.0147926	0.3736	0.103397	3.59555	0.0771292	3.07143	0.152314	8.92329	0.299517	2.19354	0.546557	4.21066	0.314173	19.2358	6.4152	254.638
39	0.0085088	0.0397694	0.226375	1.47317	0.0139547	0.369746	0.109921	3.61469	0.0751145	3.26775	0.147047	8.89464	0.324097	2.14198	0.536815	4.25882	0.314384	18.6505	5.75244	231.038
40	0.00863171	0.0407124	0.233388	1.51985	0.0140889	0.353839	0.101428	3.64213	0.0761207	2.97565	0.155745	8.54801	0.324245	2.19811	0.514134	4.16188	0.315223	18.3693	6.10087	226.135
41	0.0084948	0.0419286	0.242769	1.49726	0.0151549	0.369403	0.101959	3.53546	0.0737866	3.20519	0.143091	8.27947	0.323438	2.07044	0.523691	4.01702	0.299336	18.4263	5.84901	221.198
42	0.00852559	0.0413148	0.220513	1.54635	0.0162504	0.365094	0.100949	3.43975	0.0721841	3.34707	0.161784	8.68154	0.299463	2.10031	0.495222	4.0721	0.294538	17.5345	6.14763	219.627
43	0.00844814	0.0415644	0.223744	1.50014	0.0144156	0.361894	0.10156	3.37249	0.0668187	3.2351	0.14252	8.26978	0.320339	2.01082	0.530844	3.87182	0.294066	17.8163	5.41053	216.099
44	0.00861997	0.0426271	0.226765	1.46626	0.0140862	0.362349	0.0999953	3.32819	0.0745455	3.00028	0.147034	8.20623	0.298338	2.09385	0.525039	4.07049	0.307739	17.1549	5.36194	231.991
45	0.00872969	0.0417109	0.232642	1.47004	0.0141591	0.382046	0.0980985	3.7149	0.0694764	3.09009	0.135832	8.00792	0.308319	2.03219	0.499313	3.83363	0.299272	17.4018	5.27893	207.526
46	0.00891206	0.0396244	0.217494	1.41542	0.0153811	0.345252	0.0969806	3.33673	0.0704524	2.859	0.140381	7.7229	nan	1.95297	0.48408	3.86259	0.303769	16.4738	5.87888	234.634
47	0.00859692	0.0394803	0.219739	1.56695	0.013936	0.400502	0.102131	3.6042	0.0657614	3.20845	0.132195	8.09811	0.293641	2.02264	0.508009	nan	0.280627	16.5114	5.6456	206.385
48	0.00932876	0.041326	0.204436	1.5505	0.0156569	0.369604	0.0920761	3.26491	0.0647693	2.78071	0.142851	8.0686	0.314337	1.92134	0.524456	3.67019	0.299349	16.3466	5.39887	220.707

==> DATA/vary_nof_threads_noramlized.txt <==
nthreads	c11	c12	c21	c22	c31	c32	c41	c42	c51	c52	c61	c62	c71	c72	c81	c82	c91	c92	c101 	c102
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	1
2	1.272749256	1.506826035	1.252207899	0.914454747	0.801363886	0.654693368	0.645527811	0.600840323	0.600273038	0.379879347	0.366328899	1	0.576458771	0.702386825	0	0.605608669	0.773355651	0.58290584	0.495963705	0.552595564
3	1.264401679	1.126032077	1.028705156	0.767341164	0.737177048	0.838326112	0.622815297	0.609556774	0.974104506	0.387808468	0.40863168	0.701401822	0.671647914	1.03238088	1	0.461203527	0.475067524	0.405038348	0.33839788	0.37588592
4	1.034151693	0.950906682	0.780713331	0.531712007	0.551587805	0.818878089	0.602871166	0.554328327	0.729088215	0.41930389	0.409762856	0.644559573	0.668752535	0.720980534	0.700829936	0.419409704	0.346834937	0	0.278626776	0.280229845
5	1.076989511	0.876391481	0.685210147	0.505927169	0.542179373	0.689160323	0.574533535	0.451445729	0.55612509	0.305588198	0.301582509	0.575269746	0.620521357	0.576511846	0.598553174	0.362276747	0.355002473	0.293854723	0.234608768	0.228128804
6	1.122491478	0.872693753	0.642776991	0.495226663	0.461299536	0.645404224	0.461016615	0.40646188	0.576146202	0.304340365	0.322074478	0.538379913	0.497656346	0.552592368	0.543743283	0.337362165	0.322246738	0.259812105	0.201203372	0.192489358
7	1.06003181	0.821231358	0.58180553	0.421481853	0.431846052	0.562446032	0.4180419	0.414292449	0.525164686	0.28202306	0.26275856	0.496676533	0.45274731	0.527139858	0.481950185	0.312849349	0.275272949	0.228013194	0.181848683	0.166952659
8	1.036194024	0.791795402	0.530122982	0.394468466	0.383691027	0.519851661	0.380942634	0.359642989	0.480511769	0.261968435	0.24365161	0.403064935	0.409740548	0.45648503	0.413848528	0.262158059	0.244875794	0.202610743	0.164448215	0.149011195
9	1.02470695	0.667051554	0.406374783	0.370687522	0.387950288	0.502517859	0.332887643	0.335189468	0.431699841	0.234708374	0.223167913	0.390298002	0.399303034	0.409688966	0.39351911	0.228600461	0.212599384	0.178766493	0.150574178	0.132126321
10	0.820729518	0.743573791	0.456235118	0.337450546	0.350585648	0.468914393	0.328562783	0.306358422	0.400508521	0.215514433	0.203260662	0.360168329	0.356335883	0.378977093	0.356337675	0.221951215	0.196753148	0.164384258	0.137601314	0.120018301
11	1.031994672	0.725842622	0.452594925	0.326632452	0.361964181	0.463118242	0.308558277	0.266500669	0.371920707	0.201203621	0.191036929	0.336865591	0.333646292	0.344414931	0.325443493	0.19809462	0.18068551	0.152286456	0.122234878	0.110506247
12	1.052735797	0.724647538	0.448151604	0.301506596	0.442248183	0.433006988	0.298123832	0.269009931	0.351765106	0.18527528	0.171760923	0.321208497	0.304055418	0.328136582	0.298270532	0.185221332	0.164298513	0.138255069	0.116529515	0.102503655
13	1.018794141	0.715682656	0.426965372	0.292026065	0.334084855	0.408730921	0.281974445	0.25037476	0.330454928	0.181853483	0.170776055	0.300276242	0.291084211	0.31282207	0.268335061	0.172183989	0.154276258	0.129305539	0.109050475	0.094797455
14	1.018433485	0.721118528	0.413864067	0.281417425	0.319231257	0.413587071	0.270992215	0.234729758	0.314884644	0.168476946	0.16134976	0.287166728	0.272749007	0.291740978	0.2591409	0.161052195	0.143303724	0.121798861	0.101712461	0.088306897
15	1.038901011	0.70291284	0.390020029	0.273523107	0.327351916	0.387000039	0.251849147	0.221548143	0.296142447	0.161573724	0.152760473	0.263344312	0.2570635	0.276315789	0.247286018	0.151680977	0.133706205	0.112806834	0.095647558	0.083066559
16	1.256984066	0.699693145	0.38240089	0.259090408	0.310547438	0.376827888	0.236901356	0.208605083	0.285088966	0.150225715	0.14525635	0.248417379	0.247280984	0.260704031	0.233528626	0.14191201	0.126819911	0.10734074	0.090821672	0.078363361
17	1.079968716	0.69411316	0.378770578	0.259394177	0.309096291	0.370290823	0.231595781	0.199866168	0.28735498	0.146318456	0.140276177	0.237164478	0.23745697	0.247420913	0.229055823	0	0.120660593	0.100927331	0.086091869	0.073922301
18	1.053226344	0.707455914	0.370994765	0.246521968	0.298104091	0.355516259	0.220426537	0.196778552	0.261819815	0.140938231	0.128632507	0.228241415	0.229049523	0.237373354	0.215039224	0.129961615	0.114133032	0.095887972	0.080723573	0.070539601
19	1.058857262	0.703025318	0.361045282	0.23838145	0.303166769	0.347175704	0.211254062	0.183992103	0.253278743	0.138709874	0.124507437	0.215265449	0.217827805	0.226248118	0.206071603	0.124524534	0.107746034	0.089535778	0.078489624	0.067334126
20	1.065369782	0.703684371	0.358760104	0.230778653	0.311869808	0.346428544	0.209255821	0.176966422	0.243900285	0.134016393	0.12153112	0.207116096	0.220225217	0.220154568	0.201479966	0.119779497	0.102693537	0.085777633	0.074706479	0.064396095
21	1.005825755	0.684589401	0.349706907	0.22621477	0.289706657	0.334025842	0.198822849	0.167951302	0.245317496	0.12563177	0.11438217	0.199230936	0.200523903	0	0.187420758	0.11173997	0.101235211	0.080394761	0.070601144	0.061967704
22	1.031005288	0.701178212	0.350891134	0.224808613	0.292518615	0.325363626	0.191676594	0.164375817	0.234838512	0.123076185	0.109597419	0.191374808	0.198498081	0.199496579	0.184424134	0.106495067	0.094141591	0.077410151	0.069549336	0.058790854
23	1.061250575	0.688181681	0.343623452	0.214501292	0.28071531	0.324208143	0.196309217	0.159242444	0.231764294	0.120194534	0.108019563	0.184822228	0.190891815	0.192543543	0.17724516	0.10328679	0.089815498	0.07322603	0.065674989	0.056882397
24	1.038030464	0.685164095	0.348017372	0.212339388	0.280371263	0.323445368	0.206693595	0.153302285	0.225197674	0.115588023	0	0.179369971	0.18502985	0.184733553	0.172569015	0.09981435	0.086054894	0.070922879	0.064494553	0.054964611
25	1.049763501	0.682401344	0.33210441	0.209541774	0.293002971	0.316000312	0.192845794	0.148410632	0.216392952	0.116683731	0.104128689	0.176379649	0.184440871	0.185754943	0.16863238	0.096037572	0.084413398	0.06838524	0.062230539	0.053753954
26	1.060454647	0.703011258	0.340187924	0.214683799	0.28242209	0.307715189	0.183473053	0.146858756	0.215996082	0.112128995	0.100884054	0.167394167	0.177950788	0.177961396	0.165092013	0	0.081519953	0.066189594	0.061465278	0.05122875
27	1.064804617	0.693174668	0.33272687	0.2022011	0.279685091	0.322452278	0.174054664	0.143142795	0.206598847	0.108372407	0.09649687	0.162412232	0.178463845	0.170656092	0.157734079	0.091792065	0.080501579	0.064461662	0.059155547	0.049865474
28	1.119709873	0.698947975	0.339181542	0.206301981	0.285443551	0.304847562	0.171278919	0.140842664	0.204569584	0.109802325	0.09338355	0.16124078	0.170519471	0.168346425	0.153165642	0.090666281	0.076414578	0.062289795	0.056517272	0.048572798
29	1.138136449	0.703494564	0.336024074	0.204151101	0.285689574	0.302869188	0.173639406	0.138695032	0.201182489	0.108109169	0.089073914	0.154911749	0.165478964	0.162156744	0.152635865	0.086869414	0.075308518	0.060547697	0.055394409	0.046753435
30	1.126541593	0.743587851	0.330064829	0.197480433	0.276456048	0.292292618	0.169837299	0.133606586	0.199263609	0.105585289	0.094215906	0.151060621	0.163127765	0.16071162	0.149750025	0.085557477	0.072591585	0.058200279	0.056243665	0.047442873
31	1.07256354	0.723304827	0.322039185	0.205863475	0.270918624	0.297328337	0.170710517	0.129691934	0.193404959	0.103116383	0.088335651	0.148289492	0.163680905	0.157324909	0.14576723	0.081675402	0.071360939	0.057723966	0.051611341	0.045712765
32	1.139334488	0.719443654	0.324332831	0.209594444	0.268181626	0.297835812	0.160623593	0.132125897	0.210070696	0.097439761	0.08469862	0.145196106	0.158176854	0.157215497	0.139299123	0.082953524	0.070772055	0.057166454	0.053922777	0.045590863
33	1.161275033	0.712155403	0.323668027	0.196469911	0.274576284	0.29659523	0.160974058	0.131018227	0.185722841	0.102366229	0.083930889	0.144846702	0.160373853	0.150671018	0.143532603	0.077871003	0.069167649	0.055089951	0.050274226	0.042377829
34	1.09197259	0.69845061	0.323145781	0	0.279560158	0.300735449	0.1580113	0.12849979	0.194030968	0.095371092	0.082715443	0.137330688	0.154586866	0.153281726	0.139649467	0.076083641	0.067271275	0.053526692	0.052726301	0.041001365
35	1.146477118	0.717276686	0.312127812	0.191265418	0.277370944	0.278331577	0.171875299	0.121368119	0.192594726	0.095251254	0.081320085	0.138555558	0.15880733	0.149212613	0.133659059	0.075482999	0.06362917	0.05185188	0.048109474	0.040155128
36	1.134109824	0.709311808	0.315375615	0.204467118	0.280869074	0.288178163	0.164204819	0.121116275	0.191201368	0.095832412	0.081687665	0.13634722	0.150613971	0.139979635	0.13674682	0.07542625	0.063714954	0.050716114	0.049922513	0.04263096
37	1.10077755	0.702512135	0.321212061	0.185261082	0.276463737	0.290764727	0.160345282	0.120388586	0.192930695	0.095666035	0.078437343	0.132978753	0.164916864	0.144605295	0.142682309	0.072520971	0.06455225	0.049458677	0.049224898	0.041325901
38	1.140214707	0.706482272	0.324948234	0.194518685	0.284321075	0.291681305	0.1522566	0.113758388	0.195717664	0.089338736	0.078744953	0.129531608	0.141240298	0.138728039	0.129380365	0.070487695	0.059758246	0.048657823	0.049709424	0.040951029
39	1.175763421	0.69893743	0.319522526	0.180444875	0.268216223	0.288672366	0.161863475	0.114363952	0.190605302	0.095049099	0.076021962	0.129115721	0.152831247	0.135467183	0.127074249	0.071293908	0.059798379	0.047177281	0.044573899	0.037155663
40	1.192747377	0.715510424	0.329421197	0.18616259	0.270795613	0.276253269	0.149357161	0.115232117	0.193158565	0.086552781	0.080518749	0.124083996	0.152901038	0.139017063	0.121705228	0.069671103	0.059957964	0.046465973	0.047273777	0.03636716
41	1.173828873	0.73688484	0.342662238	0.183395598	0.291284659	0.288404575	0.150139082	0.111857221	0.187235716	0.093229415	0.073976746	0.120185835	0.152520489	0.130942714	0.123967551	0.067246104	0.056936128	0.046610157	0.045322191	0.035573189
42	1.178083498	0.726097456	0.311248463	0.189408508	0.31234071	0.285040403	0.148651813	0.108829085	0.183169324	0.097356281	0.083640857	0.126022335	0.141214833	0.132831809	0.117228401	0.06816816	0.05602351	0.044354308	0.047636106	0.03532054
43	1.167381298	0.730484114	0.315808937	0.183748362	0.277074948	0.282542062	0.149551537	0.106701068	0.16955446	0.094099408	0.073681544	0.120045174	0.151059124	0.127172112	0.125660801	0.064815413	0.055933732	0.045067134	0.041924543	0.034753165
44	1.19112512	0.749160805	0.320073001	0.179598486	0.270743718	0.282897295	0.147247448	0.105299476	0.189161448	0.087269195	0.076015241	0.119122674	0.140684328	0.132423254	0.124286648	0.068141208	0.058534447	0.043394093	0.041548034	0.037308925
45	1.206286454	0.733058816	0.328368237	0.180061489	0.272144892	0.298275364	0.144454327	0.117534462	0.176298454	0.089881499	0.070223909	0.116243981	0.145390971	0.128523634	0.118196818	0.064176101	0.056923955	0.044018638	0.040904815	0.03337445
46	1.231486714	0.696389091	0.306987222	0.173371223	0.295632335	0.269549128	0.14280817	0.10556967	0.178775083	0.083159781	0.0725757	0.112106595	0	0.123513452	0.114590879	0.0646609	0.057779321	0.04167122	0.045553644	0.037733974
47	1.187940023	0.693856569	0.310155982	0.19193175	0.2678568	0.312684545	0.150392359	0.114032063	0.16687153	0.093324239	0.068343613	0.117553191	0.13846941	0.127919655	0.120255325	0	0.053377525	0.041766331	0.043746029	0.033190954
48	1.289067174	0.726294293	0.288556189	0.189916831	0.300933347	0.288561502	0.13558608	0.103297381	0.164354046	0.080882558	0.073852668	0.11712482	0.14822882	0.121513047	0.124148641	0.061440067	0.056938601	0.041349462	0.041834193	0.035494226

==> accl_vs_naccl.txt <==
Ex	nof_rp	seed	thrd	M	nacc_+_par	acc_+_par
1	1	1	48	5	0.0123049	0.00862023
1	2	2	48	5	0.0835124	0.0356584
1	3	3	48	5	0.800419	0.2267
1	4	4	48	5	21.6367	4.24007
2	1	1	48	5	0.221258	0.221738
2	2	2	48	5	1.41714	1.41987
2	3	3	48	5	5.41169	5.85019
2	4	4	48	5	522.418	252.465
3	1	1	48	5	0.0161018	0.0139715
3	2	2	48	5	1.6529	0.350273
3	3	3	48	5	13.4957	2.61823
3	4	4	48	5	229.343	
4	1	1	48	5	0.174117	0.104403
4	2	2	48	5	6.53936	3.35744
4	3	3	48	5	65.6617	34.9729
4	4	4				1373.81
5	1	1	48	5	0.146836	0.112063
5	2	2	48	5	12.0643	3.18581
5	3	3	48	5	355.546	178.901
5	4	4	48	5	829.89	416.361
6	1	1	48	5	0.263293	0.144511
6	2	2	48	5	29.5268	8.17979
6	3	3	48	5	1143.11	297.3
7	1	1	48	5	1.00873	0.317539
7	2	2	48	5	6.36993	1.99342
7	3	3	48	5	85.2263	23.4938
8	1	1	48	5	1.23436	0.507815
8	2	2	48	5	17.557	3.86332
8	3	3	48	5	205.717	41.6423
9	1	1	48	5	0.546772	0.276241
9	2	2	48	5	32.7781	16.089
9	3	3				879.679
10	1	1	48	5	10.9214	5.83367
10	2	2	48	5	401.799	229.438
10	3	3				
10	1	1	48	5	11.0891	5.54123
10	2	1	48	5	423.601	216.094
10	1	2	48	5	2.21181	1.22367
10	2	2	48	5	444.154	203.539
11	1	1	48	5	0.891614	0.427373
11	2	1	48	5	32.1801	11.3312
11	1	2	48	5	1.55467	0.550752
11	2	2	48	5	66.0441	14.9153
12	1	1	48	5	4.5517	2.31558
12	2	1	48	5	210.77	57.1994
12	1	2	48	5	6.94918	3.06678
12	2	2	48	5	214.271	52.1223
13	1	1	48	5	9.28906	3.9689
13	2	1	48	5	334.151	73.0194
13	1	2	48	5	12.4912	4.84568
13	2	2	48	5	82.3508	23.6006
14	1	1	48	5	20.0553	9.546
14	2	1	48	5	175.03	51.2024
14	1	2	48	5	13.1102	5.72053
14	2	2	48	5	190.987	49.7661
15	1	1	48	5	20.1872	6.31136
15	2	1	48	5	608.396	90.4563
15	1	2	48	5	20.062	5.35137
15	2	2	48	5	1268.88	352.889
16	1	1	48	5	64.9022	32.5687
16	2	1	48	5	1931.15	476.819
16	1	2	48	5	40.0357	20.7222
16	2	2	48	5	955.232	207.43
17	1	1	48	5	28.9737	12.3979
17	2	1	48	5	1330.76	288.902
17	1	2	48	5	83.4353	31.7898
17	2	2	48	5	1159.61	232.993
18	1	1	48	5	5.70969	2.93798
18	2	1	48	5	260.138	131.21
18	1	2	48	5	6.15936	3.40019
18	2	2	48	5	259.691	130.206
19	1	1	48	5	44.4861	14.5337
19	2	1	48	5	929.83	247.398
19	1	2	48	5	24.0939	11.2151
19	2	2	48	5	972.545	254.98
20	1	1				6.25915
20	2	1	48	5	676.008	167.787
20	1	2	48	5	17.346	8.12591
20	2	2	48	5	797.699	256.482
21	1	1	48	5	213.982	131.634
21	2	1	48	5	5111.35	1387.82
21	1	2	48	5	139.066	52.4177
21	2	2	48	5	5233.12	1847.51
22	1	1	48	5	802.333	399.856
22	2	1				5115
22	1	2	48	5	444.338	126.471
22	2	2				6873.78
23	1	1	48	5	731.118	446.764
23	2	1				
23	1	2				964.786
23	2	2				
24	1	1				277.188
24	2	1				
24	1	2	48	5	402.402	218.148
24	2	2				6476.71
25	1	1	48	5	75.0189	37.537
25	2	1				4298.69
25	1	2	48	5	79.4485	40.6044
25	2	2				1941.32

==> par_vs_npar.txt <==
Ex	nof_rp	seed	thrd	M	acc_+_par	acc_+_npar
1	1	1	48	5	0.00862023	0.0073004
1	2	2	48	5	0.0356584	0.056206
1	3	3	48	5	0.2267	0.325864
1	4	4	48	5	4.24007	4.20904
2	1	1	48	5	0.221738	0.705778
2	2	2	48	5	1.41987	6.14097
2	3	3	48	5	5.85019	28.5088
2	4	4	48	5	252.465	4198.67
3	1	1	48	5	0.0139715	0.0333318
3	2	2	48	5	0.350273	1.31468
3	3	3	48	5	2.61823	11.0086
3	4	4	48	5		
4	1	1	48	5	0.104403	0.572069
4	2	2	48	5	3.35744	32.2763
4	3	3	48	5	34.9729	489.24
4	4	4			1373.81	
5	1	1	48	5	0.112063	0.407126
5	2	2	48	5	3.18581	23.776
5	3	3	48	5	178.901	2695.26
5	4	4	48	5	416.361	
6	1	1	48	5	0.144511	1.23986
6	2	2	48	5	8.17979	
7	1	1	48	5	0.317539	2.45784
7	2	2	48	5	1.99342	15.5231
7	3	3	48	5	23.4938	285.246
8	1	1	48	5	0.507815	
8	2	2	48	5	3.86332	54.715
8	3	3	48	5	41.6423	
9	1	1	48	5	0.276241	6.11264
9	2	2	48	5	16.089	394.607
9	3	3			879.679	
10	1	1	48	5	5.83367	112.402
10	2	2	48	5	229.438	6283.28
10	3	3				
10	1	1	48	5	5.54123	112.432
10	2	1	48	5	216.094	6560.06
10	1	2	48	5	1.22367	22.4349
10	2	2	48	5	203.539	6279.39
11	1	1	48	5	0.427373	8.89446
11	2	1	48	5	11.3312	230.992
11	1	2	48	5	0.550752	12.7254
11	2	2	48	5	14.9153	303.449
12	1	1	48	5	2.31558	76.29
12	2	1	48	5	57.1994	1614.69
12	1	2	48	5	3.06678	99.0474
12	2	2	48	5	52.1223	1486.12
13	1	1	48	5	3.9689	133.903
13	2	1	48	5	73.0194	1957.93
13	1	2	48	5	4.84568	162.697
13	2	2	48	5	23.6006	652.482
14	1	1	48	5	9.546	300.775
14	2	1	48	5	51.2024	
14	1	2	48	5	5.72053	190.395
14	2	2	48	5	49.7661	1398.2
15	1	1	48	5	6.31136	209.562
15	2	1	48	5	90.4563	2783.04
15	1	2	48	5	5.35137	176.553
15	2	2	48	5	352.889	
16	1	1	48	5	32.5687	1108.55
16	2	1	48	5	476.819	
16	1	2	48	5	20.7222	709.115
16	2	2	48	5	207.43	6367.46
17	1	1	48	5	12.3979	419.606
17	2	1	48	5	288.902	
17	1	2	48	5	31.7898	1112.59
17	2	2	48	5	232.993	
18	1	1	48	5	2.93798	107.176
18	2	1	48	5	131.21	3944.15
18	1	2	48	5	3.40019	114.265
18	2	2	48	5	130.206	3901.6
19	1	1	48	5	14.5337	513.778
19	2	1	48	5	247.398	
19	1	2	48	5	11.2151	378.233
19	2	2	48	5	254.98	
20	1	1			6.25915	216.218
20	2	1	48	5	167.787	
20	1	2	48	5	8.12591	284.178
20	2	2	48	5	256.482	
21	1	1	48	5	131.634	4733.05
21	2	1	48	5	1387.82	
21	1	2	48	5	52.4177	1837.34
21	2	2	48	5	1847.51	
22	1	1	48	5	399.856	
22	2	1			5115	
22	1	2	48	5	126.471	4528.87
22	2	2			6873.78	
23	1	1	48	5	446.764	
23	2	1				
23	1	2			964.786	
23	2	2				
24	1	1			277.188	
24	2	1				
24	1	2	48	5	218.148	
24	2	2			6476.71	
25	1	1	48	5	37.537	
25	2	1			4298.69	
25	1	2	48	5	40.6044	
25	2	2			1941.32	


==> vary_mem_init_rp_1.txt <==
M	c1	c2	c3	c4	c5	c6	c7	c8	c9	c10
0	0	0	0	0	0	0	0	0	0	0
2	0.000025415	0.000018427	0.000016586	0.000017194	0.000017706	0.000019663	0.000028452	0.000021915	0.000026783	0.000024215
3	0.000024761	0.000046446	0.000070791	0.000045227	0.000044312	0.000059155	0.000040936	0.000061056	0.000057988	0.00006087
4	0.000053712	0.000036679	0.000036377	0.00005638	0.000040964	0.000041368	0.000056684	0.000057719	0.000059111	0.000049817
5	0.000076473	0.000058921	0.00006126	0.000054066	0.000060148	0.000083562	0.000082243	0.000083998	0.000082611	0.000093732
6	0.000080988	0.000085847	0.000078131	0.000077548	0.000077116	0.000108982	0.000108088	0.000110436	0.000104752	0.000090626
7	0.000144698	0.000115616	0.000118027	0.000125613	0.000112399	0.000148875		0.000134465	0.000135192	0.000133117
8	0.000155889	0.000212555	0.000226947	0.000207002	0.000210358	0.000253868	0.000187758	0.000248769	0.000260354	0.000234705
9	0.000219736	0.000285009	0.000302668	0.000269733	0.000274731	0.000315175	0.000272474	0.000312045	0.000319632	0.000322882
10	0.000336845	0.000329862	0.000334466	0.000315436	0.000319246	0.000354263	0.000341387	0.000370959	0.000358678	0.0003468
11	0.000482486	0.000482009	0.000452244	0.000457591	0.000466025	0.000486474	0.000476618	0.000461836	0.000518436	0.000515208
12	0.000926683	0.000849006	0.000870537	0.000848958	0.000882781	0.000863971	0.000882343	0.000909617	0.00103498	0.00094013
13	0.00100935	0.00103737	0.00266548	0.00104364	0.000991918	0.00105624	0.00103124	0.0015335	0.00113501	0.00109512
14	0.00174048	0.00126576	0.0011926	0.00120142	0.00127647	0.00125649	0.00134827	0.00135094	0.00140178	0.00135105
15	0.00194339	0.00191362	0.00189036	0.00199129	0.00187331	0.00200077	0.00191178	0.00205457	0.00201391	0.0020102

==> vary_mem_init_rp_2.txt <==
M	c1	c2	c3	c4	c5	c6	c7	c8	c9	c10
0	0	0	0	0	0	0	0	0	0	0
2	0.000070053	0.000067705	0.000072954	0.000070226	0.00006853	0.000086886	0.00007731	0.000078712	0.00008975	0.000088057
3	0.000149485	0.000135719	0.000144789	0.00015888	0.000138559	0.00018578	0.000143537	0.000179385	0.000171144	0.000175321
4	0.000237909	0.00024555	0.000244243	0.000246732	0.000240948	0.000279835	0.000286031	0.000286901	0.00028491	0.000264839
5	0.000595131	0.000545067	0.00054576	0.000544578	0.000560946	0.000925125	0.000614147	0.000926146	0.000655054	0.000598357
6	0.00161984	0.0013099	0.00142735	0.00186585	0.00134318	0.0019556	0.00216129	0.00191514	0.00211336	0.00198496
7	0.00288592	0.00294173	0.00306928	0.00264805	0.00323606	0.00404143	0.00292547	0.00303552	0.00310246	0.00302104
8	0.00520942	0.00520088	0.00525799	0.00508999	0.00529418	0.00535247	0.00537862	0.005244	0.00531865	0.00503987
9	0.00860571	0.00911008	0.00936658	0.010389	0.00923499	0.00922738	0.00915514	0.00936211	0.00901956	0.00934295
10	0.0118133	0.012279	0.0122634	0.0115248	0.0113715	0.0120801	0.0121107	0.0122992	0.0125651	0.0314942
11	0.0343499	0.0353838	0.0353285	0.035435	0.0360135	0.0189059	0.0351974	0.0321831	0.0192194	0.0362634
12	0.0614116	0.0414443	0.0401273	0.0420357	0.0407001	0.0252787	0.032156	0.039181	0.0367939	0.028636
13	0.0720751	0.0698225	0.0707982	0.0705085	0.0698034	0.0719925	0.0505969	0.0706639	0.0472383	0.0738424
14	0.138896	0.0790245	0.0795079	0.0928255	0.0627882	0.0945733	0.0776332	0.0710883	0.0960266	0.0911319
15	0.144505	0.119901	0.135306	0.129893	0.134553	0.114474	0.131396	0.131871	0.127487	0.0722055

==> vary_mem_init_rp_3.txt <==
M	c1	c2	c3	c4	c5	c6	c7	c8	c9	c10
0	0	0	0	0	0	0	0	0
2	0.000209614	0.000198839	0.000211011	0.000208078	0.000200446	0.000243359	0.00024546	0.000234076		
3	0.00124882	0.00123936	0.00119073	0.00120614	0.00128318	0.00125903	0.00124562	0.00126189		
4	0.00506515	0.00489458	0.00514187	0.00503345	0.00499137	0.00489112	0.00506902	0.00504377	0.00512109	
5	0.0330979	0.0285537	0.0136296	0.0332858	0.0291472		0.029517	0.0328099	0.0131094	
6	0.069333	0.0534593	0.0374562	0.0697458	0.0661609	0.0386636	0.0693537	0.0651233	0.0383865	
7	0.0807326	0.139908	0.0800927	0.148987	0.15444	0.139639	0.0934718	0.145423	0.079269	
8	0.272716	0.249546	0.151501	0.279975	0.287108		0.169109	0.265374	0.153565	
9	0.36032	0.4174	0.385413	0.385917	0.425335	0.378247		0.494699	0.497429	
10	0.484148	0.73073	0.448386	0.771556	0.65244		0.631567	0.603459	0.481887	
11	1.06929	0.968707	1.06373	0.886395	0.85017		0.927979	0.827728		
12	1.44426	1.41597	1.45898	1.79175	1.66839	1.44085	1.46158	1.69027	1.99883	
13	2.02773	1.99218	2.09387	2.29248	2.20133		2.08243	2.16615		
14	4.19175	3.45159	3.59038	3.7484	3.91138	3.94514	3.7149	3.57538	3.76998	
15	4.62178	5.41694	5.30449	4.90416	4.82906		4.65488	5.01034		

==> vary_mem_rp_1.txt <==
M	c1	c2	c3	c4	c5	c6	c7	c8	c9	c10
0	0.0123049	0.221258	0.0161018	0.174117	0.146836	0.263293	1.00873	1.23436	0.546772	10.9214
2	0.0497946	0.216288	0.0147443	0.093513	0.111833	0.137202	0.833172	1.059	0.334076	5.53293
3	0.0722807	0.223586	0.0318747	0.0984083	0.06432	0.150807	0.791226	0.830252	0.277635	5.95305
4	0.0477396	0.214215	0.0147716	0.127692	0.0651691	0.137541	0.369143	0.534667	0.288283	5.01943
5	0.0320756	0.232443	0.0157741	0.103682	0.0663727	0.134002	0.277229	0.49805	0.281569	4.91831
6	0.0352899	0.229012	0.0140409	0.107432	0.0694773	0.14245	0.284079	0.474806	0.268727	5.70996
7	0.0558697	0.203298	0.014318	0.0953578	0.0690891	0.135913		0.484228	0.295433	5.57143
8	0.0408656	0.223054	0.0143604	0.10269	0.0617353	0.140894	0.290651	0.478458	0.278411	5.68908
9	0.00816319	0.213663	0.0134757	0.0998341	0.0664751	0.140108	0.308681	0.52117	0.278076	4.99632
10	0.0397991	0.207718	0.0157185	0.0965335	0.0658216	0.13541	0.296985	0.496084	0.276331	5.12201
11	0.0241811	0.235093	0.0150886	0.107797	0.0653078	0.133588	0.29754	0.499706	0.275682	5.0387
12	0.024444	0.212218	0.014122	0.0916963	0.0715312	0.135836	0.289792	0.510011	0.43211	5.28977
13	0.00862592	0.220007	0.0180092	0.0908762	0.0675832	0.142788	0.288284	0.478164	0.268212	5.55448
14	0.00935692	0.236539	0.0153245	0.113458	0.0741496	0.139939	0.2943	0.512321	0.281012	5.95463
15	0.0332886	0.233084	0.0162872	0.105418	0.0720793	0.142005	0.288975	0.497567	0.291297	5.08926

==> vary_mem_rp_1_normalized.txt <==
M	c1	c2	c3	c4	c5	c6	c7	c8	c9	c10
1	1	1	1	1	1	1	1	1	1	1
2	4.046729352	0.977537535	0.915692655	0.537069901	0.761618404	0.521100067	0.825961357	0.857934476	0.610996905	0.506613621
3	5.87413957	1.010521653	1.979573712	0.565184904	0.438039718	0.572772539	0.784378377	0.672617389	0.507771064	0.545081217
4	3.879722712	0.968168383	0.917388118	0.733368942	0.44382236	0.522387606	0.365948272	0.433153213	0.52724536	0.459595839
5	2.606733903	1.050551844	0.979648238	0.595473159	0.45201926	0.508946307	0.274829736	0.403488447	0.514966019	0.450336953
6	2.867955042	1.035045061	0.872008098	0.617010401	0.473162576	0.541032234	0.281620453	0.384657636	0.491479081	0.522823081
7	4.540443238	0.918827794	0.889217355	0.547665076	0.47051881	0.516204381	0	0.392290742	0.540322109	0.51013881
8	3.321083471	1.008117221	0.891850601	0.58977584	0.420437086	0.535122468	0.288135576	0.387616255	0.509190302	0.520911238
9	0.663409699	0.965673558	0.836906433	0.573373651	0.452716636	0.532137201	0.306009537	0.422218802	0.508577616	0.45747981
10	3.234410682	0.938804473	0.976195208	0.554417432	0.448266093	0.514293961	0.294414759	0.401895719	0.505386157	0.468988408
11	1.965160221	1.062528813	0.937075358	0.619106693	0.444766951	0.507373914	0.294964956	0.404830033	0.504199191	0.461360265
12	1.986525693	0.95914272	0.877044802	0.526636112	0.48715029	0.515911931	0.287284011	0.413178489	0.790292846	0.484349076
13	0.701015043	0.994345967	1.118458806	0.521926061	0.460263151	0.542315975	0.285789061	0.387378074	0.490537189	0.508586811
14	0.760422271	1.069064169	0.951725894	0.651619313	0.504982429	0.53149533	0.291752996	0.415049904	0.513947313	0.545225887
15	2.705312518	1.053448915	1.011514241	0.605443466	0.490883026	0.539342102	0.286474081	0.403097152	0.532757713	0.465989708

==> vary_mem_rp_2.txt <==
M	c1	c2	c3	c4	c5	c6	c7	c8	c9	c10
0	0.0835124	1.41714	1.6529	6.53936	12.0643	29.5268	6.36993	17.557	32.7781	401.799
2	0.229789	1.41151	1.41116	3.26246	8.64815	26.4996	5.268	15.3137	16.1019	231.934
3	0.103005	1.46265	1.13793	3.20221	4.12569	14.4691	2.67739	9.64079	16.1234	199.431
4	0.094113	1.41887	0.712859	3.33834	3.78139	8.37277	1.99673	4.6348	16.7997	219.008
5	0.12927	1.40693	0.359925	3.29238	3.28073	8.28574	1.96975	3.73914	16.3575	215.346
6	0.106315	1.46472	0.351921	3.20408	3.13369	8.01484	1.92951	3.80988	16.5792	229.205
7	0.104626	1.36784	0.354715	3.37991	2.96268	7.74395	1.92545	3.70192	16.201	201.619
8	0.145003	1.42513	0.34827	3.40005	2.87479	7.71057	2.03399	3.65302	16.7629	202.308
9	0.121789	1.45952	0.382015	3.43392	2.8173	8.14052	1.95404	3.91083	16.2944	202.902
10	0.157582	1.36373	0.3617	3.56674	2.89333	8.01701	1.96789	3.70313	16.6783	231.659
11	0.162297	1.56779	0.381876	3.3067	2.76751	7.70987	2.0532	3.91151	16.1461	222.708
12	0.180834	1.69024	0.439275	3.41379	2.80972	8.06528	2.26935	3.90631	17.0084	230.863
13	0.214695	1.46158	0.430146	3.57562	3.17345	7.84293	1.98025	3.74671	16.4852	202.82
14	0.316508	1.49881	0.447624	3.59055	2.94463	8.01497	2.10493	4.02186	16.6202	213.887
15	0.206054	1.6569	0.506754	3.57953	2.9177	8.36052	2.1615	3.8333	16.9197	200.066

==> vary_mem_rp_2_normalized.txt <==
M	c1	c2	c3	c4	c5	c6	c7	c8	c9	c10
1	1	1	1	1	1	1	1	1	1	1
2	2.751555458	0.99602721	0.853747958	0.498895916	0.716838109	0.897476191	0.827010658	0.872227602	0.491239578	0.577238868
3	1.233409649	1.032113976	0.688444552	0.489682477	0.341975084	0.490032784	0.420317021	0.549113744	0.491895503	0.496345188
4	1.126934443	1.001220769	0.431277754	0.510499498	0.313436337	0.2835651	0.313461843	0.263985875	0.512528182	0.545068554
5	1.547913843	0.992795348	0.217753645	0.503471288	0.271937037	0.280617608	0.309226318	0.212971464	0.499037467	0.535954544
6	1.273044482	1.033574664	0.212911247	0.489968437	0.259749012	0.271442893	0.302909137	0.217000627	0.505801129	0.570446915
7	1.252819941	0.965211623	0.214601609	0.51685639	0.245574132	0.262268515	0.302271768	0.210851512	0.494262938	0.501790696
8	1.736305028	1.005638116	0.210702402	0.519936202	0.238289001	0.261138017	0.319311201	0.208066298	0.511405481	0.503505484
9	1.458334331	1.029905302	0.231118035	0.525115608	0.233523702	0.275699365	0.306760043	0.22275047	0.497112401	0.504983835
10	1.886929366	0.962311416	0.218827515	0.545426464	0.239825767	0.271516385	0.308934321	0.210920431	0.50882449	0.576554446
11	1.943388048	1.106305658	0.23103394	0.505661104	0.22939665	0.26111431	0.322326933	0.222789201	0.492588039	0.554277139
12	2.165355085	1.192712082	0.265760179	0.522037325	0.232895402	0.273151171	0.356259802	0.222493023	0.518895238	0.574573356
13	2.570815831	1.031358934	0.260237159	0.546784395	0.263044686	0.265620724	0.310874688	0.213402631	0.502933361	0.504779753
14	3.789952151	1.057630157	0.270811301	0.549067493	0.244077982	0.271447295	0.330447901	0.229074443	0.507051965	0.532323376
15	2.467346167	1.169185825	0.30658479	0.547382313	0.241845776	0.283150223	0.33932869	0.218334567	0.516189163	0.49792558

==> vary_mem_rp_3.txt <==
M	c1	c2	c3	c4	c5	c6	c7	c8	c9	c10
0	0.800419	5.41169	13.4957	65.6617	355.546	1143.11	85.2263	205.717		
2	0.601517	5.32824	10.0098	34.6594	307.051	916.167	65.6894	173.625		
3	0.265883	5.69439	6.31833	34.0927	153.549	665.809	36.1223	110.001		
4	0.207876	5.18963	2.65971	34.8307	150.719	375.673	25.3568	46.7039	876.223	
5	0.227245	5.77688	2.66586	34.7875	157.666		22.1347	44.0952	891.542	
6	0.253939	5.61377	2.62898	34.6877	118.542	399.724	23.6255	44.8005	849.709	
7	0.269667	5.75239	2.80649	34.6827	148.502	393.362	23.8481	44.3503	832.591	
8	0.460476	5.9438	2.79944	35.3304	127.051		23.887	43.236	886.166	
9	0.551383	6.47573	2.99683	35.5221	132.258	375.719		43.0807	852.121	
10	0.707221	6.60634	3.06908	35.5646	104.362		23.5475	44.5833	859.365	
11	1.25418	6.47963	3.72923	35.2417	155.329		23.8095	45.021		
12	1.63427	7.53388	4.0576	36.9385	129.674	402.498	25.4061	45.42	851.433	
13	2.20133	8.12377	4.64481	38.6812	140.136		26.67	47.4713		
14	4.37225	10.1876	6.20473	40.4783	125.484	407.535	28.0061	48.9403	886.751	
15	4.809	11.9893	8.01515	41.4313	133.829		29.4149	50.1083		

==> vary_mem_rp_3_normalized.txt <==
M	c1	c2	c3	c4	c5	c6	c7	c8
1	1	1	1	1	1	1	1	1
2	0.75150265	0.984579678	0.741702913	0.527848045	0.863604147	0.8014688	0.770764424	0.843999281
3	0.332179771	1.052238765	0.468173566	0.519217443	0.431868169	0.582454007	0.423839824	0.534720028
4	0.259708977	0.958966607	0.197078329	0.530456872	0.42390858	0.328641163	0.297523182	0.227029852
5	0.283907553	1.067481692	0.197534029	0.529798954	0.443447543	0	0.259716778	0.214348838
6	0.317257586	1.037341385	0.194801307	0.528279042	0.333408335	0.349681133	0.277209031	0.217777335
7	0.336907295	1.062956304	0.207954385	0.528202895	0.4176731	0.344115614	0.2798209	0.215588892
8	0.57529369	1.098326031	0.207431997	0.538067092	0.357340541	0	0.280277332	0.210172227
9	0.688867955	1.196618801	0.222058137	0.540986603	0.371985622	0.328681404	0	0.209417306
10	0.883563484	1.220753591	0.227411694	0.54163386	0.293526014	0	0.27629382	0.216721515
11	1.566904334	1.197339463	0.276327275	0.536716229	0.436874554	0	0.279367989	0.218849196
12	2.041768124	1.392149218	0.300658728	0.562557777	0.364717927	0.352107846	0.298101642	0.220788753
13	2.750222071	1.501152135	0.344169624	0.589098363	0.394143093	0	0.312931572	0.230760219
14	5.462451541	1.882517291	0.45975607	0.616467438	0.352933235	0.356514246	0.328608657	0.237901097
15	6.008103256	2.215444713	0.593903984	0.630981226	0.376404178	0	0.345138766	0.2435788

==> vary_nof_threads.txt <==
nthreads	c11	c12	c21	c22	c31	c32	c41	c42	c51	c52	c61	c62	c71	c72	c81	c82	c91	c92	c101	c102
1	0.00723683	0.0568998	0.708479	8.1641	0.0520278	1.28085	0.679097	31.6069	0.394084	34.3796	1.93427	nan	2.12062	15.8118	nan	59.7361	5.2574	395.328	129.054	6218.11
2	0.00921067	0.0857381	0.887163	7.4657	0.0416932	0.838564	0.438376	18.9907	0.236558	13.0601	0.708579	68.8889	1.22245	11.106	nan	36.1767	4.06584	230.439	64.0061	3436.1
3	0.00915026	0.064071	0.728816	6.26465	0.0383537	1.07377	0.422952	19.2662	0.383879	13.3327	0.790404	48.3188	1.42431	16.3238	4.22442	27.5505	2.49762	160.123	43.6716	2337.3
4	0.00748398	0.0541064	0.553119	4.34095	0.0286979	1.04886	0.409408	17.5206	0.287322	14.4155	0.792592	44.403	1.41817	11.4	2.9606	25.0539	1.82345	nan	35.9579	1742.5
5	0.00779399	0.0498665	0.485457	4.13044	0.0282084	0.882711	0.390164	14.2688	0.21916	10.506	0.583342	39.6297	1.31589	9.11569	2.52854	21.641	1.86639	116.169	30.2772	1418.53
6	0.00812328	0.0496561	0.455394	4.04308	0.0240004	0.826666	0.313075	12.847	0.22705	10.4631	0.622979	37.0884	1.05534	8.73748	2.297	20.1527	1.69418	102.711	25.9661	1196.92
7	0.00767127	0.0467279	0.412197	3.44102	0.022468	0.720409	0.283891	13.0945	0.206959	9.69584	0.508246	34.2155	0.960105	8.33503	2.03596	18.6884	1.44722	90.14	23.4683	1038.13
8	0.00749876	0.045053	0.375581	3.22048	0.0199626	0.665852	0.258697	11.3672	0.189362	9.00637	0.471288	27.7667	0.868904	7.21785	1.74827	15.6603	1.28741	80.0977	21.2227	926.568
9	0.00741563	0.0379551	0.287908	3.02633	0.0201842	0.64365	0.226063	10.5943	0.170126	8.06918	0.431667	26.8872	0.84677	6.47792	1.66239	13.6557	1.11772	70.6714	19.4322	821.576
10	0.00593948	0.0423092	0.323233	2.75498	0.0182402	0.600609	0.223126	9.68304	0.157834	7.4093	0.393161	24.8116	0.755653	5.99231	1.50532	13.2585	1.03441	64.9857	17.758	746.287
11	0.00746837	0.0413003	0.320654	2.66666	0.0188322	0.593185	0.209541	8.42326	0.146568	6.9173	0.369517	23.2063	0.707537	5.44582	1.37481	11.8334	0.949936	60.2031	15.7749	687.14
12	0.00761847	0.0412323	0.317506	2.46153	0.0230092	0.554617	0.202455	8.50257	0.138625	6.36969	0.332232	22.1277	0.644786	5.18843	1.26002	11.0644	0.863783	54.6561	15.0386	637.379
13	0.00737284	0.0407222	0.302496	2.38413	0.0173817	0.523523	0.191488	7.91357	0.130227	6.25205	0.330327	20.6857	0.617279	4.94628	1.13356	10.2856	0.811092	51.1181	14.0734	589.461
14	0.00737023	0.0410315	0.293214	2.29752	0.0166089	0.529743	0.18403	7.41908	0.124091	5.79217	0.312094	19.7826	0.578397	4.61295	1.09472	9.62063	0.753405	48.1505	13.1264	549.102
15	0.00751835	0.0399956	0.276321	2.23307	0.0170314	0.495689	0.17103	7.00245	0.116705	5.55484	0.29548	18.1415	0.545134	4.36905	1.04464	9.06083	0.702947	44.5957	12.3437	516.517
16	0.00909658	0.0398124	0.270923	2.11524	0.0161571	0.48266	0.160879	6.59336	0.112349	5.1647	0.280965	17.1132	0.524389	4.1222	0.986523	8.47727	0.666743	42.4348	11.7209	487.272
17	0.00781555	0.0394949	0.268351	2.11772	0.0160816	0.474287	0.157276	6.31715	0.113242	5.03037	0.271332	16.338	0.503556	3.91217	0.967628	nan	0.634361	39.8994	11.1105	459.657
18	0.00762202	0.0402541	0.262842	2.01263	0.0155097	0.455363	0.149691	6.21956	0.103179	4.8454	0.24881	15.7233	0.485727	3.7533	0.908416	7.7634	0.600043	37.9072	10.4177	438.623
19	0.00766277	0.040002	0.255793	1.94617	0.0157731	0.44468	0.143462	5.81542	0.0998131	4.76879	0.240831	14.8294	0.46193	3.57739	0.870533	7.43861	0.566464	35.396	10.1294	418.691
20	0.0077099	0.0400395	0.254174	1.8841	0.0162259	0.443723	0.142105	5.59336	0.0961172	4.60743	0.235074	14.268	0.467014	3.48104	0.851136	7.15516	0.539901	33.9103	9.64117	400.422
21	0.00727899	0.038953	0.24776	1.84684	0.0150728	0.427837	0.13502	5.30842	0.0966757	4.31917	0.221246	13.7248	0.425235	nan	0.791744	6.67491	0.532234	31.7823	9.11136	385.322
22	0.00746121	0.0398969	0.248599	1.83536	0.0152191	0.416742	0.130167	5.19541	0.0925461	4.23131	0.211991	13.1836	0.420939	3.1544	0.779085	6.3616	0.49494	30.6024	8.97562	365.568
23	0.00768009	0.0391574	0.24345	1.75121	0.014605	0.415262	0.133313	5.03316	0.0913346	4.13224	0.208939	12.7322	0.404809	3.04446	0.748758	6.16995	0.472196	28.9483	8.47562	353.701
24	0.00751205	0.0389857	0.246563	1.73356	0.0145871	0.414285	0.140365	4.84541	0.0887468	3.97387	nan	12.3566	0.392378	2.92097	0.729004	5.96252	0.452425	28.0378	8.32328	341.776
25	0.00759696	0.0388285	0.235289	1.71072	0.0152443	0.404749	0.130961	4.6908	0.085277	4.01154	0.201413	12.1506	0.391129	2.93712	0.712374	5.73691	0.443795	27.0346	8.0311	334.248
26	0.00767433	0.0400012	0.241016	1.7527	0.0146938	0.394137	0.124596	4.64175	0.0851206	3.85495	0.195137	11.5316	0.377366	2.81389	0.697418	nan	0.428583	26.1666	7.93234	318.546
27	0.00770581	0.0394415	0.23573	1.65079	0.0145514	0.413013	0.1182	4.5243	0.0814173	3.7258	0.186651	11.1884	0.378454	2.69838	0.666335	5.4833	0.423229	25.4835	7.63426	310.069
28	0.00810315	0.03977	0.240303	1.68427	0.014851	0.390464	0.116315	4.4516	0.0806176	3.77496	0.180629	11.1077	0.361607	2.66186	0.647036	5.41605	0.401742	24.6249	7.29378	302.031
29	0.0082365	0.0400287	0.238066	1.66671	0.0148638	0.38793	0.117918	4.38372	0.0792828	3.71675	0.172293	10.6717	0.350918	2.56399	0.644798	5.18924	0.395927	23.9362	7.14887	290.718
30	0.00815259	0.04231	0.233844	1.61225	0.0143834	0.374383	0.115336	4.22289	0.0785266	3.62998	0.182239	10.4064	0.345932	2.54114	0.632607	5.11087	0.381643	23.0082	7.25847	295.005
31	0.00776196	0.0411559	0.228158	1.68069	0.0140953	0.380833	0.115929	4.09916	0.0762178	3.5451	0.170865	10.2155	0.347105	2.48759	0.615782	4.87897	0.375173	22.8199	6.66065	284.247
32	0.00824517	0.0409362	0.229783	1.71115	0.0139529	0.381483	0.109079	4.17609	0.0827855	3.34994	0.16383	10.0024	0.335433	2.48586	0.588458	4.95532	0.372077	22.5995	6.95895	283.489
33	0.00840395	0.0405215	0.229312	1.604	0.0142856	0.379894	0.109317	4.14108	0.0731904	3.51931	0.162345	9.97833	0.340092	2.38238	0.606342	4.65171	0.363642	21.7786	6.48809	263.51
34	0.00790242	0.0397417	0.228942	nan	0.0145449	0.385197	0.107305	4.06148	0.0764645	3.27882	0.159994	9.46056	0.32782	2.42366	0.589938	4.54494	0.353672	21.1606	6.80454	254.951
35	0.00829686	0.0408129	0.221136	1.56151	0.014431	0.356501	0.11672	3.83607	0.0758985	3.2747	0.157295	9.54494	0.33677	2.35932	0.564632	4.50906	0.334524	20.4985	6.20872	249.689
36	0.00820736	0.0403597	0.223437	1.66929	0.014613	0.369113	0.111511	3.82811	0.0753494	3.29468	0.158006	9.39281	0.319395	2.21333	0.577676	4.50567	0.334975	20.0495	6.4427	265.084
37	0.00796614	0.0399728	0.227572	1.51249	0.0143838	0.372426	0.10889	3.80511	0.0760309	3.28896	0.151719	9.16076	0.349726	2.28647	0.60275	4.33212	0.339377	19.5524	6.35267	256.969
38	0.00825154	0.0401987	0.230219	1.58807	0.0147926	0.3736	0.103397	3.59555	0.0771292	3.07143	0.152314	8.92329	0.299517	2.19354	0.546557	4.21066	0.314173	19.2358	6.4152	254.638
39	0.0085088	0.0397694	0.226375	1.47317	0.0139547	0.369746	0.109921	3.61469	0.0751145	3.26775	0.147047	8.89464	0.324097	2.14198	0.536815	4.25882	0.314384	18.6505	5.75244	231.038
40	0.00863171	0.0407124	0.233388	1.51985	0.0140889	0.353839	0.101428	3.64213	0.0761207	2.97565	0.155745	8.54801	0.324245	2.19811	0.514134	4.16188	0.315223	18.3693	6.10087	226.135
41	0.0084948	0.0419286	0.242769	1.49726	0.0151549	0.369403	0.101959	3.53546	0.0737866	3.20519	0.143091	8.27947	0.323438	2.07044	0.523691	4.01702	0.299336	18.4263	5.84901	221.198
42	0.00852559	0.0413148	0.220513	1.54635	0.0162504	0.365094	0.100949	3.43975	0.0721841	3.34707	0.161784	8.68154	0.299463	2.10031	0.495222	4.0721	0.294538	17.5345	6.14763	219.627
43	0.00844814	0.0415644	0.223744	1.50014	0.0144156	0.361894	0.10156	3.37249	0.0668187	3.2351	0.14252	8.26978	0.320339	2.01082	0.530844	3.87182	0.294066	17.8163	5.41053	216.099
44	0.00861997	0.0426271	0.226765	1.46626	0.0140862	0.362349	0.0999953	3.32819	0.0745455	3.00028	0.147034	8.20623	0.298338	2.09385	0.525039	4.07049	0.307739	17.1549	5.36194	231.991
45	0.00872969	0.0417109	0.232642	1.47004	0.0141591	0.382046	0.0980985	3.7149	0.0694764	3.09009	0.135832	8.00792	0.308319	2.03219	0.499313	3.83363	0.299272	17.4018	5.27893	207.526
46	0.00891206	0.0396244	0.217494	1.41542	0.0153811	0.345252	0.0969806	3.33673	0.0704524	2.859	0.140381	7.7229	nan	1.95297	0.48408	3.86259	0.303769	16.4738	5.87888	234.634
47	0.00859692	0.0394803	0.219739	1.56695	0.013936	0.400502	0.102131	3.6042	0.0657614	3.20845	0.132195	8.09811	0.293641	2.02264	0.508009	nan	0.280627	16.5114	5.6456	206.385
48	0.00932876	0.041326	0.204436	1.5505	0.0156569	0.369604	0.0920761	3.26491	0.0647693	2.78071	0.142851	8.0686	0.314337	1.92134	0.524456	3.67019	0.299349	16.3466	5.39887	220.707

==> vary_nof_threads_noramlized.txt <==
nthreads	c11	c12	c21	c22	c31	c32	c41	c42	c51	c52	c61	c62	c71	c72	c81	c82	c91	c92	c101 	c102
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	1
2	1.272749256	1.506826035	1.252207899	0.914454747	0.801363886	0.654693368	0.645527811	0.600840323	0.600273038	0.379879347	0.366328899	1	0.576458771	0.702386825	0	0.605608669	0.773355651	0.58290584	0.495963705	0.552595564
3	1.264401679	1.126032077	1.028705156	0.767341164	0.737177048	0.838326112	0.622815297	0.609556774	0.974104506	0.387808468	0.40863168	0.701401822	0.671647914	1.03238088	1	0.461203527	0.475067524	0.405038348	0.33839788	0.37588592
4	1.034151693	0.950906682	0.780713331	0.531712007	0.551587805	0.818878089	0.602871166	0.554328327	0.729088215	0.41930389	0.409762856	0.644559573	0.668752535	0.720980534	0.700829936	0.419409704	0.346834937	0	0.278626776	0.280229845
5	1.076989511	0.876391481	0.685210147	0.505927169	0.542179373	0.689160323	0.574533535	0.451445729	0.55612509	0.305588198	0.301582509	0.575269746	0.620521357	0.576511846	0.598553174	0.362276747	0.355002473	0.293854723	0.234608768	0.228128804
6	1.122491478	0.872693753	0.642776991	0.495226663	0.461299536	0.645404224	0.461016615	0.40646188	0.576146202	0.304340365	0.322074478	0.538379913	0.497656346	0.552592368	0.543743283	0.337362165	0.322246738	0.259812105	0.201203372	0.192489358
7	1.06003181	0.821231358	0.58180553	0.421481853	0.431846052	0.562446032	0.4180419	0.414292449	0.525164686	0.28202306	0.26275856	0.496676533	0.45274731	0.527139858	0.481950185	0.312849349	0.275272949	0.228013194	0.181848683	0.166952659
8	1.036194024	0.791795402	0.530122982	0.394468466	0.383691027	0.519851661	0.380942634	0.359642989	0.480511769	0.261968435	0.24365161	0.403064935	0.409740548	0.45648503	0.413848528	0.262158059	0.244875794	0.202610743	0.164448215	0.149011195
9	1.02470695	0.667051554	0.406374783	0.370687522	0.387950288	0.502517859	0.332887643	0.335189468	0.431699841	0.234708374	0.223167913	0.390298002	0.399303034	0.409688966	0.39351911	0.228600461	0.212599384	0.178766493	0.150574178	0.132126321
10	0.820729518	0.743573791	0.456235118	0.337450546	0.350585648	0.468914393	0.328562783	0.306358422	0.400508521	0.215514433	0.203260662	0.360168329	0.356335883	0.378977093	0.356337675	0.221951215	0.196753148	0.164384258	0.137601314	0.120018301
11	1.031994672	0.725842622	0.452594925	0.326632452	0.361964181	0.463118242	0.308558277	0.266500669	0.371920707	0.201203621	0.191036929	0.336865591	0.333646292	0.344414931	0.325443493	0.19809462	0.18068551	0.152286456	0.122234878	0.110506247
12	1.052735797	0.724647538	0.448151604	0.301506596	0.442248183	0.433006988	0.298123832	0.269009931	0.351765106	0.18527528	0.171760923	0.321208497	0.304055418	0.328136582	0.298270532	0.185221332	0.164298513	0.138255069	0.116529515	0.102503655
13	1.018794141	0.715682656	0.426965372	0.292026065	0.334084855	0.408730921	0.281974445	0.25037476	0.330454928	0.181853483	0.170776055	0.300276242	0.291084211	0.31282207	0.268335061	0.172183989	0.154276258	0.129305539	0.109050475	0.094797455
14	1.018433485	0.721118528	0.413864067	0.281417425	0.319231257	0.413587071	0.270992215	0.234729758	0.314884644	0.168476946	0.16134976	0.287166728	0.272749007	0.291740978	0.2591409	0.161052195	0.143303724	0.121798861	0.101712461	0.088306897
15	1.038901011	0.70291284	0.390020029	0.273523107	0.327351916	0.387000039	0.251849147	0.221548143	0.296142447	0.161573724	0.152760473	0.263344312	0.2570635	0.276315789	0.247286018	0.151680977	0.133706205	0.112806834	0.095647558	0.083066559
16	1.256984066	0.699693145	0.38240089	0.259090408	0.310547438	0.376827888	0.236901356	0.208605083	0.285088966	0.150225715	0.14525635	0.248417379	0.247280984	0.260704031	0.233528626	0.14191201	0.126819911	0.10734074	0.090821672	0.078363361
17	1.079968716	0.69411316	0.378770578	0.259394177	0.309096291	0.370290823	0.231595781	0.199866168	0.28735498	0.146318456	0.140276177	0.237164478	0.23745697	0.247420913	0.229055823	0	0.120660593	0.100927331	0.086091869	0.073922301
18	1.053226344	0.707455914	0.370994765	0.246521968	0.298104091	0.355516259	0.220426537	0.196778552	0.261819815	0.140938231	0.128632507	0.228241415	0.229049523	0.237373354	0.215039224	0.129961615	0.114133032	0.095887972	0.080723573	0.070539601
19	1.058857262	0.703025318	0.361045282	0.23838145	0.303166769	0.347175704	0.211254062	0.183992103	0.253278743	0.138709874	0.124507437	0.215265449	0.217827805	0.226248118	0.206071603	0.124524534	0.107746034	0.089535778	0.078489624	0.067334126
20	1.065369782	0.703684371	0.358760104	0.230778653	0.311869808	0.346428544	0.209255821	0.176966422	0.243900285	0.134016393	0.12153112	0.207116096	0.220225217	0.220154568	0.201479966	0.119779497	0.102693537	0.085777633	0.074706479	0.064396095
21	1.005825755	0.684589401	0.349706907	0.22621477	0.289706657	0.334025842	0.198822849	0.167951302	0.245317496	0.12563177	0.11438217	0.199230936	0.200523903	0	0.187420758	0.11173997	0.101235211	0.080394761	0.070601144	0.061967704
22	1.031005288	0.701178212	0.350891134	0.224808613	0.292518615	0.325363626	0.191676594	0.164375817	0.234838512	0.123076185	0.109597419	0.191374808	0.198498081	0.199496579	0.184424134	0.106495067	0.094141591	0.077410151	0.069549336	0.058790854
23	1.061250575	0.688181681	0.343623452	0.214501292	0.28071531	0.324208143	0.196309217	0.159242444	0.231764294	0.120194534	0.108019563	0.184822228	0.190891815	0.192543543	0.17724516	0.10328679	0.089815498	0.07322603	0.065674989	0.056882397
24	1.038030464	0.685164095	0.348017372	0.212339388	0.280371263	0.323445368	0.206693595	0.153302285	0.225197674	0.115588023	0	0.179369971	0.18502985	0.184733553	0.172569015	0.09981435	0.086054894	0.070922879	0.064494553	0.054964611
25	1.049763501	0.682401344	0.33210441	0.209541774	0.293002971	0.316000312	0.192845794	0.148410632	0.216392952	0.116683731	0.104128689	0.176379649	0.184440871	0.185754943	0.16863238	0.096037572	0.084413398	0.06838524	0.062230539	0.053753954
26	1.060454647	0.703011258	0.340187924	0.214683799	0.28242209	0.307715189	0.183473053	0.146858756	0.215996082	0.112128995	0.100884054	0.167394167	0.177950788	0.177961396	0.165092013	0	0.081519953	0.066189594	0.061465278	0.05122875
27	1.064804617	0.693174668	0.33272687	0.2022011	0.279685091	0.322452278	0.174054664	0.143142795	0.206598847	0.108372407	0.09649687	0.162412232	0.178463845	0.170656092	0.157734079	0.091792065	0.080501579	0.064461662	0.059155547	0.049865474
28	1.119709873	0.698947975	0.339181542	0.206301981	0.285443551	0.304847562	0.171278919	0.140842664	0.204569584	0.109802325	0.09338355	0.16124078	0.170519471	0.168346425	0.153165642	0.090666281	0.076414578	0.062289795	0.056517272	0.048572798
29	1.138136449	0.703494564	0.336024074	0.204151101	0.285689574	0.302869188	0.173639406	0.138695032	0.201182489	0.108109169	0.089073914	0.154911749	0.165478964	0.162156744	0.152635865	0.086869414	0.075308518	0.060547697	0.055394409	0.046753435
30	1.126541593	0.743587851	0.330064829	0.197480433	0.276456048	0.292292618	0.169837299	0.133606586	0.199263609	0.105585289	0.094215906	0.151060621	0.163127765	0.16071162	0.149750025	0.085557477	0.072591585	0.058200279	0.056243665	0.047442873
31	1.07256354	0.723304827	0.322039185	0.205863475	0.270918624	0.297328337	0.170710517	0.129691934	0.193404959	0.103116383	0.088335651	0.148289492	0.163680905	0.157324909	0.14576723	0.081675402	0.071360939	0.057723966	0.051611341	0.045712765
32	1.139334488	0.719443654	0.324332831	0.209594444	0.268181626	0.297835812	0.160623593	0.132125897	0.210070696	0.097439761	0.08469862	0.145196106	0.158176854	0.157215497	0.139299123	0.082953524	0.070772055	0.057166454	0.053922777	0.045590863
33	1.161275033	0.712155403	0.323668027	0.196469911	0.274576284	0.29659523	0.160974058	0.131018227	0.185722841	0.102366229	0.083930889	0.144846702	0.160373853	0.150671018	0.143532603	0.077871003	0.069167649	0.055089951	0.050274226	0.042377829
34	1.09197259	0.69845061	0.323145781	0	0.279560158	0.300735449	0.1580113	0.12849979	0.194030968	0.095371092	0.082715443	0.137330688	0.154586866	0.153281726	0.139649467	0.076083641	0.067271275	0.053526692	0.052726301	0.041001365
35	1.146477118	0.717276686	0.312127812	0.191265418	0.277370944	0.278331577	0.171875299	0.121368119	0.192594726	0.095251254	0.081320085	0.138555558	0.15880733	0.149212613	0.133659059	0.075482999	0.06362917	0.05185188	0.048109474	0.040155128
36	1.134109824	0.709311808	0.315375615	0.204467118	0.280869074	0.288178163	0.164204819	0.121116275	0.191201368	0.095832412	0.081687665	0.13634722	0.150613971	0.139979635	0.13674682	0.07542625	0.063714954	0.050716114	0.049922513	0.04263096
37	1.10077755	0.702512135	0.321212061	0.185261082	0.276463737	0.290764727	0.160345282	0.120388586	0.192930695	0.095666035	0.078437343	0.132978753	0.164916864	0.144605295	0.142682309	0.072520971	0.06455225	0.049458677	0.049224898	0.041325901
38	1.140214707	0.706482272	0.324948234	0.194518685	0.284321075	0.291681305	0.1522566	0.113758388	0.195717664	0.089338736	0.078744953	0.129531608	0.141240298	0.138728039	0.129380365	0.070487695	0.059758246	0.048657823	0.049709424	0.040951029
39	1.175763421	0.69893743	0.319522526	0.180444875	0.268216223	0.288672366	0.161863475	0.114363952	0.190605302	0.095049099	0.076021962	0.129115721	0.152831247	0.135467183	0.127074249	0.071293908	0.059798379	0.047177281	0.044573899	0.037155663
40	1.192747377	0.715510424	0.329421197	0.18616259	0.270795613	0.276253269	0.149357161	0.115232117	0.193158565	0.086552781	0.080518749	0.124083996	0.152901038	0.139017063	0.121705228	0.069671103	0.059957964	0.046465973	0.047273777	0.03636716
41	1.173828873	0.73688484	0.342662238	0.183395598	0.291284659	0.288404575	0.150139082	0.111857221	0.187235716	0.093229415	0.073976746	0.120185835	0.152520489	0.130942714	0.123967551	0.067246104	0.056936128	0.046610157	0.045322191	0.035573189
42	1.178083498	0.726097456	0.311248463	0.189408508	0.31234071	0.285040403	0.148651813	0.108829085	0.183169324	0.097356281	0.083640857	0.126022335	0.141214833	0.132831809	0.117228401	0.06816816	0.05602351	0.044354308	0.047636106	0.03532054
43	1.167381298	0.730484114	0.315808937	0.183748362	0.277074948	0.282542062	0.149551537	0.106701068	0.16955446	0.094099408	0.073681544	0.120045174	0.151059124	0.127172112	0.125660801	0.064815413	0.055933732	0.045067134	0.041924543	0.034753165
44	1.19112512	0.749160805	0.320073001	0.179598486	0.270743718	0.282897295	0.147247448	0.105299476	0.189161448	0.087269195	0.076015241	0.119122674	0.140684328	0.132423254	0.124286648	0.068141208	0.058534447	0.043394093	0.041548034	0.037308925
45	1.206286454	0.733058816	0.328368237	0.180061489	0.272144892	0.298275364	0.144454327	0.117534462	0.176298454	0.089881499	0.070223909	0.116243981	0.145390971	0.128523634	0.118196818	0.064176101	0.056923955	0.044018638	0.040904815	0.03337445
46	1.231486714	0.696389091	0.306987222	0.173371223	0.295632335	0.269549128	0.14280817	0.10556967	0.178775083	0.083159781	0.0725757	0.112106595	0	0.123513452	0.114590879	0.0646609	0.057779321	0.04167122	0.045553644	0.037733974
47	1.187940023	0.693856569	0.310155982	0.19193175	0.2678568	0.312684545	0.150392359	0.114032063	0.16687153	0.093324239	0.068343613	0.117553191	0.13846941	0.127919655	0.120255325	0	0.053377525	0.041766331	0.043746029	0.033190954
48	1.289067174	0.726294293	0.288556189	0.189916831	0.300933347	0.288561502	0.13558608	0.103297381	0.164354046	0.080882558	0.073852668	0.11712482	0.14822882	0.121513047	0.124148641	0.061440067	0.056938601	0.041349462	0.041834193	0.035494226
